New Hybrid Heuristics for Pseudo-Boolean Propagation

In pseudo-boolean solving the currently most successful unit propagation strategy is a hybrid mode combining the watched literal scheme with the counting method. This short paper introduces new heuristics for this hybrid decision, which are able to drastically outperform the current method in the RoundingSAT solver.

==> data-knap/runtime-add-1000.dat <==
1  0.01  normalized-knapPI_11_20_1000_1_-1428.opb
2  0.01  normalized-knapPI_11_20_1000_3_-1800.opb
3  0.01  normalized-knapPI_11_20_1000_2_-3990.opb
4  0.01  normalized-knapPI_4_50_1000_1_-994.opb
5  0.01  normalized-knapPI_11_200_1000_1_-1428.opb
6  0.01  normalized-knapPI_9_50_1000_2_-997.opb
7  0.01  normalized-knapPI_9_50_1000_3_-970.opb
8  0.01  normalized-knapPI_4_50_10000_2_-9955.opb
9  0.01  normalized-knapPI_11_20_1000_4_-1440.opb
10  0.01  normalized-knapPI_4_50_10000_1_-9984.opb
11  0.01  normalized-knapPI_4_50_1000_3_-998.opb
12  0.01  normalized-knapPI_4_50_1000_2_-997.opb
13  0.01  normalized-knapPI_11_100_1000_2_-3990.opb
14  0.01  normalized-knapPI_9_50_1000_4_-976.opb
15  0.01  normalized-knapPI_4_100_10000_1_-9984.opb
16  0.01  normalized-knapPI_11_50_1000_3_-1800.opb
17  0.01  normalized-knapPI_4_50_1000_4_-999.opb
18  0.01  normalized-knapPI_11_50_1000_1_-1428.opb
19  0.01  normalized-knapPI_9_100_1000_1_-995.opb
20  0.01  normalized-knapPI_4_50_10000_3_-9743.opb
21  0.01  normalized-knapPI_11_50_1000_5_-1288.opb
22  0.01  normalized-knapPI_4_100_1000_1_-997.opb
23  0.01  normalized-knapPI_9_50_1000_1_-995.opb
24  0.01  normalized-knapPI_9_100_1000_2_-997.opb
25  0.01  normalized-knapPI_11_100_1000_5_-2392.opb
26  0.01  normalized-knapPI_12_20_1000_2_-940.opb
27  0.01  normalized-knapPI_12_100_1000_2_-940.opb
28  0.01  normalized-knapPI_1_100_10000_1_-81021.opb
29  0.01  normalized-knapPI_2_100_10000_1_-15785.opb
30  0.01  normalized-knapPI_11_200_1000_2_-6460.opb
31  0.01  normalized-knapPI_9_100_1000_3_-1942.opb
32  0.01  normalized-knapPI_12_20_1000_1_-970.opb
33  0.01  normalized-knapPI_11_20_1000_5_-736.opb
34  0.01  normalized-knapPI_9_200_1000_1_-995.opb
35  0.01  normalized-knapPI_13_20_1000_1_-1716.opb
36  0.01  normalized-knapPI_11_200_1000_3_-4500.opb
37  0.01  normalized-knapPI_13_50_1000_1_-1989.opb
38  0.01  normalized-knapPI_11_500_1000_1_-3468.opb
39  0.01  normalized-knapPI_11_100_1000_3_-2250.opb
40  0.01  normalized-knapPI_1_50_10000_2_-61669.opb
41  0.01  normalized-knapPI_12_50_1000_2_-940.opb
42  0.01  normalized-knapPI_1_50_10000_1_-68946.opb
43  0.01  normalized-knapPI_13_50_1000_2_-2806.opb
44  0.01  normalized-knapPI_1_50_10000_3_-71860.opb
45  0.01  normalized-knapPI_16_100_1000_1_-4400.opb
46  0.01  normalized-knapPI_14_200_1000_1_-5397.opb
47  0.01  normalized-knapPI_15_50_1000_2_-993.opb
48  0.01  normalized-knapPI_9_200_1000_2_-2948.opb
49  0.01  normalized-knapPI_9_100_1000_4_-2942.opb
50  0.01  normalized-knapPI_6_50_1000_1_-994.opb
51  0.01  normalized-knapPI_11_100_1000_1_-1428.opb
52  0.01  normalized-knapPI_14_20_1000_1_-1794.opb
53  0.01  normalized-knapPI_13_20_1000_5_-1326.opb
54  0.01  normalized-knapPI_12_200_1000_1_-970.opb
55  0.01  normalized-knapPI_5_200_1000_1_-2706.opb
56  0.01  normalized-knapPI_11_50_1000_2_-3990.opb
57  0.01  normalized-knapPI_9_100_1000_5_-3910.opb
58  0.01  normalized-knapPI_3_50_10000_2_-17847.opb
59  0.01  normalized-knapPI_9_200_1000_3_-4922.opb
60  0.01  normalized-knapPI_13_50_1000_4_-969.opb
61  0.01  normalized-knapPI_4_200_1000_1_-997.opb
62  0.01  normalized-knapPI_11_50_1000_4_-1600.opb
63  0.01  normalized-knapPI_14_50_1000_1_-2586.opb
64  0.01  normalized-knapPI_1_50_1000_1_-8373.opb
65  0.01  normalized-knapPI_13_200_1000_1_-1989.opb
66  0.01  normalized-knapPI_13_20_1000_3_-1200.opb
67  0.01  normalized-knapPI_14_100_1000_1_-3697.opb
68  0.01  normalized-knapPI_13_100_1000_2_-2806.opb
69  0.01  normalized-knapPI_13_50_1000_3_-1200.opb
70  0.01  normalized-knapPI_1_100_10000_2_-95477.opb
71  0.01  normalized-knapPI_13_100_1000_1_-1989.opb
72  0.01  normalized-knapPI_3_200_10000_1_-26330.opb
73  0.01  normalized-knapPI_11_100_1000_4_-2580.opb
74  0.01  normalized-knapPI_9_500_1000_1_-3974.opb
75  0.01  normalized-knapPI_12_50_1000_1_-970.opb
76  0.01  normalized-knapPI_5_50_1000_1_-2096.opb
77  0.01  normalized-knapPI_2_50_10000_1_-13887.opb
78  0.01  normalized-knapPI_13_20_1000_2_-2501.opb
79  0.01  normalized-knapPI_1_100_10000_3_-101460.opb
80  0.01  normalized-knapPI_5_100_10000_2_-23420.opb
81  0.01  normalized-knapPI_9_50_1000_5_-1933.opb
82  0.01  normalized-knapPI_16_20_1000_4_-2893.opb
83  0.01  normalized-knapPI_1_50_10000_4_-43181.opb
84  0.01  normalized-knapPI_1_50_1000_3_-5962.opb
85  0.01  normalized-knapPI_15_20_1000_2_-948.opb
86  0.01  normalized-knapPI_16_20_1000_1_-2291.opb
87  0.01  normalized-knapPI_2_50_1000_2_-1352.opb
88  0.01  normalized-knapPI_15_50_1000_1_-1005.opb
89  0.01  normalized-knapPI_16_20_1000_2_-2296.opb
90  0.01  normalized-knapPI_11_200_1000_5_-4723.opb
91  0.01  normalized-knapPI_5_50_1000_2_-1901.opb
92  0.01  normalized-knapPI_12_20_1000_5_-990.opb
93  0.01  normalized-knapPI_6_100_1000_2_-1043.opb
94  0.01  normalized-knapPI_14_20_1000_2_-1743.opb
95  0.01  normalized-knapPI_5_50_1000_4_-1872.opb
96  0.02  normalized-knapPI_16_50_1000_1_-3408.opb
97  0.02  normalized-knapPI_6_50_1000_2_-997.opb
98  0.02  normalized-knapPI_5_50_10000_3_-21864.opb
99  0.02  normalized-knapPI_14_20_1000_3_-1882.opb
100  0.02  normalized-knapPI_4_100_1000_4_-1977.opb
101  0.02  normalized-knapPI_13_50_1000_5_-1327.opb
102  0.02  normalized-knapPI_6_50_1000_3_-998.opb
103  0.02  normalized-knapPI_9_200_1000_4_-6869.opb
104  0.02  normalized-knapPI_9_200_1000_5_-8819.opb
105  0.02  normalized-knapPI_3_50_1000_4_-1897.opb
106  0.02  normalized-knapPI_3_50_1000_1_-1894.opb
107  0.02  normalized-knapPI_13_200_1000_2_-3416.opb
108  0.02  normalized-knapPI_3_100_1000_1_-2397.opb
109  0.02  normalized-knapPI_3_100_1000_2_-2243.opb
110  0.02  normalized-knapPI_1_50_1000_4_-4888.opb
111  0.02  normalized-knapPI_5_100_10000_1_-23965.opb
112  0.02  normalized-knapPI_9_1000_1000_1_-8943.opb
113  0.02  normalized-knapPI_3_50_10000_1_-20862.opb
114  0.02  normalized-knapPI_6_50_1000_4_-999.opb
115  0.02  normalized-knapPI_13_20_1000_4_-907.opb
116  0.02  normalized-knapPI_3_50_1000_2_-1678.opb
117  0.02  normalized-knapPI_12_20_1000_3_-1360.opb
118  0.02  normalized-knapPI_1_100_1000_3_-9924.opb
119  0.02  normalized-knapPI_6_200_1000_1_-997.opb
120  0.02  normalized-knapPI_6_100_1000_1_-997.opb
121  0.02  normalized-knapPI_16_100_1000_2_-3898.opb
122  0.02  normalized-knapPI_16_20_1000_3_-2189.opb
123  0.02  normalized-knapPI_15_20_1000_1_-999.opb
124  0.02  normalized-knapPI_5_100_1000_1_-2295.opb
125  0.02  normalized-knapPI_13_200_1000_3_-3485.opb
126  0.02  normalized-knapPI_13_100_1000_5_-2601.opb
127  0.02  normalized-knapPI_15_50_1000_3_-1008.opb
128  0.02  normalized-knapPI_3_200_1000_3_-6458.opb
129  0.02  normalized-knapPI_5_100_1000_5_-4470.opb
130  0.02  normalized-knapPI_11_500_1000_2_-16910.opb
131  0.02  normalized-knapPI_9_500_1000_2_-8952.opb
132  0.02  normalized-knapPI_14_200_1000_5_-13715.opb
133  0.02  normalized-knapPI_13_500_1000_1_-3198.opb
134  0.02  normalized-knapPI_14_20_1000_5_-2483.opb
135  0.02  normalized-knapPI_1_50_1000_2_-5847.opb
136  0.02  normalized-knapPI_15_20_1000_4_-1002.opb
137  0.02  normalized-knapPI_6_200_1000_3_-2958.opb
138  0.02  normalized-knapPI_1_200_1000_1_-11238.opb
139  0.02  normalized-knapPI_15_100_1000_1_-1011.opb
140  0.02  normalized-knapPI_5_100_1000_2_-2399.opb
141  0.02  normalized-knapPI_16_200_1000_2_-7963.opb
142  0.02  normalized-knapPI_3_50_1000_3_-1798.opb
143  0.02  normalized-knapPI_1_100_1000_1_-9147.opb
144  0.02  normalized-knapPI_2_50_1000_3_-1348.opb
145  0.02  normalized-knapPI_12_100_1000_1_-970.opb
146  0.02  normalized-knapPI_14_100_1000_2_-3482.opb
147  0.02  normalized-knapPI_2_50_10000_5_-17314.opb
148  0.02  normalized-knapPI_1_200_10000_1_-108079.opb
149  0.02  normalized-knapPI_16_20_1000_5_-3230.opb
150  0.02  normalized-knapPI_13_200_1000_4_-3680.opb
151  0.02  normalized-knapPI_14_50_1000_3_-3373.opb
152  0.02  normalized-knapPI_13_100_1000_3_-1760.opb
153  0.02  normalized-knapPI_2_200_10000_1_-19377.opb
154  0.02  normalized-knapPI_5_50_10000_1_-21980.opb
155  0.02  normalized-knapPI_2_50_10000_3_-15374.opb
156  0.02  normalized-knapPI_6_50_10000_1_-9984.opb
157  0.02  normalized-knapPI_9_500_1000_3_-13785.opb
158  0.02  normalized-knapPI_2_100_10000_2_-14736.opb
159  0.02  normalized-knapPI_2_100_1000_1_-1514.opb
160  0.02  normalized-knapPI_15_20_1000_3_-1002.opb
161  0.02  normalized-knapPI_1_100_10000_4_-96006.opb
162  0.02  normalized-knapPI_13_100_1000_4_-1734.opb
163  0.02  normalized-knapPI_2_100_1000_2_-1590.opb
164  0.02  normalized-knapPI_15_100_1000_4_-2061.opb
165  0.02  normalized-knapPI_6_50_1000_5_-1232.opb
166  0.02  normalized-knapPI_16_50_1000_2_-3322.opb
167  0.02  normalized-knapPI_2_50_1000_1_-1396.opb
168  0.02  normalized-knapPI_1_50_10000_5_-57448.opb
169  0.02  normalized-knapPI_5_50_10000_2_-18843.opb
170  0.02  normalized-knapPI_12_20_1000_4_-1494.opb
171  0.02  normalized-knapPI_9_2000_1000_1_-18907.opb
172  0.02  normalized-knapPI_13_500_1000_2_-8845.opb
173  0.02  normalized-knapPI_9_1000_1000_2_-18858.opb
174  0.02  normalized-knapPI_16_200_1000_1_-5370.opb
175  0.02  normalized-knapPI_11_1000_1000_1_-7038.opb
176  0.02  normalized-knapPI_15_100_1000_2_-1008.opb
177  0.02  normalized-knapPI_9_500_1000_4_-18688.opb
178  0.02  normalized-knapPI_6_200_1000_2_-1977.opb
179  0.02  normalized-knapPI_4_100_1000_2_-1041.opb
180  0.02  normalized-knapPI_11_500_1000_3_-11250.opb
181  0.02  normalized-knapPI_13_500_1000_4_-8907.opb
182  0.02  normalized-knapPI_15_100_1000_5_-2235.opb
183  0.02  normalized-knapPI_6_50_10000_4_-10437.opb
184  0.02  normalized-knapPI_11_2000_1000_1_-14076.opb
185  0.02  normalized-knapPI_14_50_1000_5_-3237.opb
186  0.02  normalized-knapPI_6_500_1000_1_-2517.opb
187  0.03  normalized-knapPI_6_50_10000_5_-11530.opb
188  0.03  normalized-knapPI_14_20_1000_4_-2255.opb
189  0.03  normalized-knapPI_16_50_1000_4_-3908.opb
190  0.03  normalized-knapPI_12_50_1000_4_-1660.opb
191  0.03  normalized-knapPI_2_50_10000_4_-12918.opb
192  0.03  normalized-knapPI_15_20_1000_5_-969.opb
193  0.03  normalized-knapPI_13_1000_1000_1_-6513.opb
194  0.03  normalized-knapPI_16_50_1000_5_-4195.opb
195  0.03  normalized-knapPI_15_200_1000_5_-5067.opb
196  0.03  normalized-knapPI_13_200_1000_5_-5202.opb
197  0.03  normalized-knapPI_2_100_1000_3_-2117.opb
198  0.03  normalized-knapPI_14_200_1000_3_-11972.opb
199  0.03  normalized-knapPI_3_100_1000_3_-3320.opb
200  0.03  normalized-knapPI_2_200_10000_4_-54266.opb
201  0.03  normalized-knapPI_3_100_10000_1_-23982.opb
202  0.03  normalized-knapPI_3_200_1000_2_-4577.opb
203  0.03  normalized-knapPI_14_50_1000_2_-2581.opb
204  0.03  normalized-knapPI_11_200_1000_4_-5180.opb
205  0.03  normalized-knapPI_5_50_1000_5_-2351.opb
206  0.03  normalized-knapPI_9_500_1000_5_-23397.opb
207  0.03  normalized-knapPI_13_500_1000_3_-8175.opb
208  0.03  normalized-knapPI_6_50_10000_2_-9955.opb
209  0.03  normalized-knapPI_5_200_1000_2_-4928.opb
210  0.03  normalized-knapPI_6_500_1000_2_-5036.opb
211  0.03  normalized-knapPI_9_1000_1000_3_-28610.opb
212  0.03  normalized-knapPI_3_50_10000_4_-18382.opb
213  0.03  normalized-knapPI_4_500_1000_4_-10900.opb
214  0.03  normalized-knapPI_5_100_1000_3_-3094.opb
215  0.03  normalized-knapPI_3_50_10000_5_-23529.opb
216  0.03  normalized-knapPI_6_100_1000_3_-1522.opb
217  0.03  normalized-knapPI_11_500_1000_4_-13180.opb
218  0.03  normalized-knapPI_6_500_1000_3_-7217.opb
219  0.03  normalized-knapPI_5_200_10000_2_-45993.opb
220  0.03  normalized-knapPI_2_50_10000_2_-12453.opb
221  0.03  normalized-knapPI_11_1000_1000_3_-22680.opb
222  0.03  normalized-knapPI_1_1000_10000_3_-1050318.opb
223  0.03  normalized-knapPI_11_500_1000_5_-11684.opb
224  0.03  normalized-knapPI_16_200_1000_3_-13071.opb
225  0.03  normalized-knapPI_6_100_1000_5_-2399.opb
226  0.03  normalized-knapPI_6_200_10000_1_-10330.opb
227  0.03  normalized-knapPI_3_200_1000_1_-2697.opb
228  0.03  normalized-knapPI_6_200_1000_4_-4068.opb
229  0.04  normalized-knapPI_16_100_1000_5_-8569.opb
230  0.04  normalized-knapPI_3_100_10000_3_-32245.opb
231  0.04  normalized-knapPI_3_500_1000_1_-7117.opb
232  0.04  normalized-knapPI_15_200_1000_4_-4266.opb
233  0.04  normalized-knapPI_1_100_1000_4_-10293.opb
234  0.04  normalized-knapPI_3_50_1000_5_-2415.opb
235  0.04  normalized-knapPI_1_50_1000_5_-4889.opb
236  0.04  normalized-knapPI_5_50_10000_5_-22000.opb
237  0.04  normalized-knapPI_16_50_1000_3_-3818.opb
238  0.04  normalized-knapPI_6_500_10000_1_-25359.opb
239  0.04  normalized-knapPI_6_200_10000_5_-48992.opb
240  0.04  normalized-knapPI_6_100_10000_1_-9984.opb
241  0.04  normalized-knapPI_15_200_1000_1_-1020.opb
242  0.04  normalized-knapPI_4_100_10000_4_-20695.opb
243  0.04  normalized-knapPI_1_200_1000_5_-24000.opb
244  0.04  normalized-knapPI_2_50_1000_5_-1683.opb
245  0.04  normalized-knapPI_2_50_1000_4_-1319.opb
246  0.04  normalized-knapPI_9_2000_1000_2_-38658.opb
247  0.04  normalized-knapPI_9_1000_1000_4_-38127.opb
248  0.04  normalized-knapPI_6_100_10000_4_-19735.opb
249  0.04  normalized-knapPI_5_50_1000_3_-1944.opb
250  0.04  normalized-knapPI_13_2000_1000_1_-13026.opb
251  0.04  normalized-knapPI_6_100_1000_4_-1873.opb
252  0.04  normalized-knapPI_3_500_1000_2_-11836.opb
253  0.04  normalized-knapPI_15_500_1000_3_-7491.opb
254  0.04  normalized-knapPI_3_200_1000_5_-8982.opb
255  0.04  normalized-knapPI_6_100_10000_2_-10726.opb
256  0.04  normalized-knapPI_16_200_1000_5_-18008.opb
257  0.04  normalized-knapPI_11_1000_1000_4_-26780.opb
258  0.04  normalized-knapPI_15_50_1000_4_-1011.opb
259  0.04  normalized-knapPI_3_50_10000_3_-16737.opb
260  0.04  normalized-knapPI_5_100_10000_4_-37099.opb
261  0.04  normalized-knapPI_3_1000_1000_2_-24196.opb
262  0.04  normalized-knapPI_15_50_1000_5_-1047.opb
263  0.05  normalized-knapPI_15_500_1000_2_-5043.opb
264  0.05  normalized-knapPI_6_50_10000_3_-9743.opb
265  0.05  normalized-knapPI_15_1000_1000_1_-4950.opb
266  0.05  normalized-knapPI_16_100_1000_3_-6166.opb
267  0.05  normalized-knapPI_6_200_10000_2_-21006.opb
268  0.05  normalized-knapPI_14_100_1000_5_-6611.opb
269  0.05  normalized-knapPI_14_50_1000_4_-3290.opb
270  0.05  normalized-knapPI_6_200_10000_3_-29571.opb
271  0.05  normalized-knapPI_2_100_10000_3_-22847.opb
272  0.05  normalized-knapPI_14_2000_1000_1_-54180.opb
273  0.05  normalized-knapPI_13_1000_1000_2_-18239.opb
274  0.05  normalized-knapPI_6_1000_1000_2_-9996.opb
275  0.05  normalized-knapPI_1_100_1000_2_-8600.opb
276  0.05  normalized-knapPI_3_1000_1000_5_-46333.opb
277  0.05  normalized-knapPI_9_5000_1000_1_-48768.opb
278  0.05  normalized-knapPI_2_500_1000_1_-4566.opb
279  0.05  normalized-knapPI_6_200_1000_5_-4982.opb
280  0.05  normalized-knapPI_9_1000_1000_5_-47911.opb
281  0.05  normalized-knapPI_2_500_10000_1_-46285.opb
282  0.05  normalized-knapPI_15_100_1000_3_-1482.opb
283  0.05  normalized-knapPI_1_500_1000_1_-28857.opb
284  0.05  normalized-knapPI_13_1000_1000_4_-18178.opb
285  0.05  normalized-knapPI_11_2000_1000_2_-66310.opb
286  0.05  normalized-knapPI_5_100_10000_3_-31938.opb
287  0.05  normalized-knapPI_3_500_10000_2_-112650.opb
288  0.06  normalized-knapPI_3_2000_1000_1_-28919.opb
289  0.06  normalized-knapPI_6_2000_1000_1_-9819.opb
290  0.06  normalized-knapPI_1_500_1000_3_-50896.opb
291  0.06  normalized-knapPI_6_500_1000_4_-10119.opb
292  0.06  normalized-knapPI_6_100_10000_3_-15245.opb
293  0.06  normalized-knapPI_9_2000_1000_3_-58116.opb
294  0.06  normalized-knapPI_11_5000_1000_1_-35292.opb
295  0.06  normalized-knapPI_1_500_10000_1_-247059.opb
296  0.06  normalized-knapPI_4_200_10000_1_-10311.opb
297  0.06  normalized-knapPI_1_200_1000_3_-19084.opb
298  0.06  normalized-knapPI_1_200_10000_2_-174113.opb
299  0.06  normalized-knapPI_11_1000_1000_2_-33250.opb
300  0.06  normalized-knapPI_16_500_1000_5_-45921.opb
301  0.06  normalized-knapPI_3_500_1000_3_-16117.opb
302  0.06  normalized-knapPI_14_100_1000_3_-5765.opb
303  0.07  normalized-knapPI_2_200_1000_1_-1634.opb
304  0.07  normalized-knapPI_6_500_1000_5_-13016.opb
305  0.07  normalized-knapPI_4_1000_1000_3_-15951.opb
306  0.07  normalized-knapPI_6_1000_1000_1_-4990.opb
307  0.07  normalized-knapPI_3_200_10000_2_-44006.opb
308  0.07  normalized-knapPI_11_1000_1000_5_-23276.opb
309  0.07  normalized-knapPI_11_2000_1000_3_-45360.opb
310  0.07  normalized-knapPI_3_500_10000_1_-72359.opb
311  0.07  normalized-knapPI_12_200_1000_5_-5742.opb
312  0.07  normalized-knapPI_3_100_10000_2_-21726.opb
313  0.07  normalized-knapPI_4_500_10000_4_-109129.opb
314  0.08  normalized-knapPI_15_200_1000_2_-2031.opb
315  0.08  normalized-knapPI_16_500_1000_2_-22574.opb
316  0.08  normalized-knapPI_2_100_10000_5_-34346.opb
317  0.08  normalized-knapPI_9_2000_1000_4_-77395.opb
318  0.08  normalized-knapPI_13_1000_1000_3_-16425.opb
319  0.08  normalized-knapPI_6_1000_1000_3_-14680.opb
320  0.08  normalized-knapPI_6_1000_10000_1_-48980.opb
321  0.08  normalized-knapPI_2_200_1000_2_-3321.opb
322  0.08  normalized-knapPI_16_500_1000_1_-13145.opb
323  0.08  normalized-knapPI_16_2000_1000_1_-54945.opb
324  0.09  normalized-knapPI_14_1000_1000_1_-26616.opb
325  0.09  normalized-knapPI_5_200_1000_3_-6247.opb
326  0.09  normalized-knapPI_16_1000_1000_3_-64241.opb
327  0.09  normalized-knapPI_4_200_1000_3_-3152.opb
328  0.09  normalized-knapPI_1_500_1000_4_-61333.opb
329  0.09  normalized-knapPI_15_1000_1000_2_-10122.opb
330  0.09  normalized-knapPI_13_5000_1000_1_-32448.opb
331  0.09  normalized-knapPI_3_100_10000_4_-36729.opb
332  0.09  normalized-knapPI_2_100_1000_5_-3352.opb
333  0.09  normalized-knapPI_1_200_1000_2_-17058.opb
334  0.09  normalized-knapPI_4_50_10000_4_-10416.opb
335  0.09  normalized-knapPI_3_500_1000_5_-23216.opb
336  0.10  normalized-knapPI_13_2000_1000_3_-33075.opb
337  0.10  normalized-knapPI_1_200_10000_3_-219264.opb
338  0.10  normalized-knapPI_5_100_1000_4_-3735.opb
339  0.10  normalized-knapPI_3_100_10000_5_-45972.opb
340  0.10  normalized-knapPI_14_100_1000_4_-6730.opb
341  0.10  normalized-knapPI_5_200_10000_1_-28310.opb
342  0.10  normalized-knapPI_15_500_1000_4_-10119.opb
343  0.10  normalized-knapPI_5_500_1000_1_-7241.opb
344  0.10  normalized-knapPI_5_500_1000_5_-22976.opb
345  0.10  normalized-knapPI_16_500_1000_3_-31941.opb
346  0.10  normalized-knapPI_1_200_10000_4_-217984.opb
347  0.10  normalized-knapPI_4_100_10000_2_-10706.opb
348  0.11  normalized-knapPI_2_500_10000_3_-110514.opb
349  0.11  normalized-knapPI_3_500_1000_4_-20319.opb
350  0.11  normalized-knapPI_13_2000_1000_2_-36051.opb
351  0.11  normalized-knapPI_13_500_1000_5_-12852.opb
352  0.11  normalized-knapPI_6_2000_1000_2_-20001.opb
353  0.12  normalized-knapPI_6_5000_1000_1_-24805.opb
354  0.12  normalized-knapPI_3_100_1000_4_-3773.opb
355  0.12  normalized-knapPI_15_500_1000_1_-2508.opb
356  0.12  normalized-knapPI_14_200_1000_2_-6898.opb
357  0.12  normalized-knapPI_15_200_1000_3_-2916.opb
358  0.12  normalized-knapPI_6_100_10000_5_-24973.opb
359  0.12  normalized-knapPI_5_500_1000_4_-20267.opb
360  0.12  normalized-knapPI_2_1000_1000_2_-16184.opb
361  0.13  normalized-knapPI_2_200_10000_2_-30922.opb
362  0.13  normalized-knapPI_15_2000_1000_1_-9963.opb
363  0.13  normalized-knapPI_1_1000_1000_3_-98306.opb
364  0.13  normalized-knapPI_4_200_1000_2_-2073.opb
365  0.13  normalized-knapPI_3_200_10000_5_-93992.opb
366  0.14  normalized-knapPI_11_10000_1000_1_-69666.opb
367  0.14  normalized-knapPI_5_500_1000_3_-15918.opb
368  0.14  normalized-knapPI_11_5000_1000_2_-166440.opb
369  0.14  normalized-knapPI_14_500_1000_4_-31297.opb
370  0.14  normalized-knapPI_6_2000_1000_4_-39215.opb
371  0.15  normalized-knapPI_3_1000_1000_3_-32480.opb
372  0.15  normalized-knapPI_1_1000_1000_2_-88527.opb
373  0.15  normalized-knapPI_5_50_10000_4_-18105.opb
374  0.15  normalized-knapPI_1_1000_10000_1_-524753.opb
375  0.15  normalized-knapPI_3_200_1000_4_-7968.opb
376  0.15  normalized-knapPI_6_1000_1000_5_-25433.opb
377  0.15  normalized-knapPI_1_100_1000_5_-9391.opb
378  0.15  normalized-knapPI_9_10000_1000_1_-98600.opb
379  0.15  normalized-knapPI_16_1000_1000_1_-27147.opb
380  0.16  normalized-knapPI_15_1000_1000_3_-15009.opb
381  0.16  normalized-knapPI_2_1000_1000_1_-9052.opb
382  0.16  normalized-knapPI_3_500_10000_3_-159197.opb
383  0.16  normalized-knapPI_9_5000_1000_2_-98058.opb
384  0.16  normalized-knapPI_9_2000_1000_5_-96497.opb
385  0.16  normalized-knapPI_6_500_10000_4_-101327.opb
386  0.16  normalized-knapPI_16_5000_1000_1_-138116.opb
387  0.16  normalized-knapPI_3_100_1000_5_-4599.opb
388  0.17  normalized-knapPI_2_200_1000_4_-5566.opb
389  0.17  normalized-knapPI_1_1000_1000_4_-125709.opb
390  0.17  normalized-knapPI_6_2000_1000_3_-29714.opb
391  0.17  normalized-knapPI_2_200_10000_3_-44556.opb
392  0.17  normalized-knapPI_1_1000_1000_1_-54503.opb
393  0.17  normalized-knapPI_2_500_1000_2_-8249.opb
394  0.17  normalized-knapPI_13_5000_1000_2_-93086.opb
395  0.17  normalized-knapPI_14_500_1000_1_-12746.opb
396  0.18  normalized-knapPI_15_500_1000_5_-12915.opb
397  0.18  normalized-knapPI_5_1000_1000_3_-31556.opb
398  0.18  normalized-knapPI_16_200_1000_4_-15937.opb
399  0.18  normalized-knapPI_1_500_1000_2_-44338.opb
400  0.19  normalized-knapPI_15_2000_1000_2_-20568.opb
401  0.19  normalized-knapPI_13_10000_1000_1_-64077.opb
402  0.19  normalized-knapPI_11_5000_1000_3_-114030.opb
403  0.20  normalized-knapPI_11_2000_1000_5_-47748.opb
404  0.20  normalized-knapPI_6_1000_1000_4_-19867.opb
405  0.21  normalized-knapPI_13_2000_1000_4_-37058.opb
406  0.21  normalized-knapPI_11_2000_1000_4_-53660.opb
407  0.22  normalized-knapPI_14_500_1000_5_-35578.opb
408  0.22  normalized-knapPI_5_500_10000_1_-70063.opb
409  0.22  normalized-knapPI_3_1000_1000_4_-39767.opb
410  0.22  normalized-knapPI_16_100_1000_4_-8018.opb
411  0.23  normalized-knapPI_16_10000_1000_1_-277046.opb
412  0.23  normalized-knapPI_3_2000_10000_1_-298077.opb
413  0.23  normalized-knapPI_6_200_10000_4_-39434.opb
414  0.23  normalized-knapPI_12_1000_1000_3_-17136.opb
415  0.23  normalized-knapPI_4_5000_1000_1_-26956.opb
416  0.23  normalized-knapPI_3_1000_1000_1_-14390.opb
417  0.24  normalized-knapPI_3_1000_10000_2_-240124.opb
418  0.24  normalized-knapPI_5_1000_1000_2_-24297.opb
419  0.25  normalized-knapPI_15_1000_1000_5_-25968.opb
420  0.25  normalized-knapPI_2_100_10000_4_-25763.opb
421  0.25  normalized-knapPI_6_10000_1000_1_-49519.opb
422  0.25  normalized-knapPI_5_1000_1000_1_-14202.opb
423  0.26  normalized-knapPI_5_100_10000_5_-43621.opb
424  0.26  normalized-knapPI_2_100_1000_4_-2788.opb
425  0.26  normalized-knapPI_13_5000_1000_3_-80700.opb
426  0.26  normalized-knapPI_3_200_10000_4_-76434.opb
427  0.27  normalized-knapPI_4_1000_10000_5_-268720.opb
428  0.27  normalized-knapPI_5_200_1000_4_-8020.opb
429  0.27  normalized-knapPI_15_5000_1000_1_-25182.opb
430  0.27  normalized-knapPI_2_200_1000_3_-4207.opb
431  0.27  normalized-knapPI_16_1000_1000_5_-91854.opb
432  0.28  normalized-knapPI_6_5000_1000_2_-50262.opb
433  0.28  normalized-knapPI_1_2000_1000_1_-110625.opb
434  0.29  normalized-knapPI_4_100_1000_3_-1619.opb
435  0.29  normalized-knapPI_3_2000_1000_2_-47501.opb
436  0.30  normalized-knapPI_1_200_1000_4_-24880.opb
437  0.30  normalized-knapPI_3_5000_1000_1_-72505.opb
438  0.31  normalized-knapPI_1_1000_1000_5_-134681.opb
439  0.32  normalized-knapPI_1_2000_10000_1_-1074255.opb
440  0.32  normalized-knapPI_3_200_10000_3_-61571.opb
441  0.32  normalized-knapPI_2_500_1000_5_-16380.opb
442  0.33  normalized-knapPI_1_100_10000_5_-111273.opb
443  0.34  normalized-knapPI_14_2000_1000_4_-128348.opb
444  0.34  normalized-knapPI_1_500_1000_5_-64487.opb
445  0.34  normalized-knapPI_13_1000_1000_5_-25297.opb
446  0.34  normalized-knapPI_5_500_10000_4_-194082.opb
447  0.35  normalized-knapPI_16_1000_1000_2_-44773.opb
448  0.35  normalized-knapPI_3_5000_10000_1_-740112.opb
449  0.35  normalized-knapPI_11_10000_1000_2_-333640.opb
450  0.36  normalized-knapPI_15_1000_1000_4_-20175.opb
451  0.37  normalized-knapPI_6_1000_10000_3_-150482.opb
452  0.37  normalized-knapPI_6_5000_1000_4_-99583.opb
453  0.38  normalized-knapPI_4_100_10000_3_-16212.opb
454  0.39  normalized-knapPI_4_1000_10000_1_-52881.opb
455  0.39  normalized-knapPI_4_50_10000_5_-11993.opb
456  0.42  normalized-knapPI_15_10000_1000_1_-50622.opb
457  0.42  normalized-knapPI_6_5000_1000_3_-74225.opb
458  0.42  normalized-knapPI_4_50_1000_5_-1278.opb
459  0.42  normalized-knapPI_4_10000_10000_1_-538481.opb
460  0.42  normalized-knapPI_6_2000_1000_5_-50689.opb
461  0.43  normalized-knapPI_4_5000_1000_5_-135605.opb
462  0.43  normalized-knapPI_3_2000_1000_4_-80315.opb
463  0.43  normalized-knapPI_3_1000_10000_1_-147980.opb
464  0.43  normalized-knapPI_4_500_1000_5_-13991.opb
465  0.44  normalized-knapPI_14_500_1000_2_-19148.opb
466  0.45  normalized-knapPI_5_1000_1000_4_-40866.opb
467  0.45  normalized-knapPI_13_2000_1000_5_-50848.opb
468  0.45  normalized-knapPI_13_5000_1000_4_-92845.opb
469  0.45  normalized-knapPI_12_50_1000_5_-1485.opb
470  0.45  normalized-knapPI_11_5000_1000_5_-117668.opb
471  0.45  normalized-knapPI_4_10000_10000_2_-1075759.opb
472  0.45  normalized-knapPI_1_200_10000_5_-266311.opb
473  0.46  normalized-knapPI_2_500_10000_2_-84358.opb
474  0.46  normalized-knapPI_16_1000_1000_4_-77577.opb
475  0.46  normalized-knapPI_1_500_10000_2_-399276.opb
476  0.46  normalized-knapPI_15_2000_1000_4_-40743.opb
477  0.47  normalized-knapPI_13_10000_1000_2_-186050.opb
478  0.48  normalized-knapPI_2_200_1000_5_-6761.opb
479  0.50  normalized-knapPI_6_10000_1000_2_-99710.opb
480  0.50  normalized-knapPI_6_10000_1000_5_-248270.opb
481  0.52  normalized-knapPI_6_10000_1000_3_-148525.opb
482  0.52  normalized-knapPI_6_1000_10000_4_-201174.opb
483  0.54  normalized-knapPI_2_500_1000_4_-13910.opb
484  0.55  normalized-knapPI_1_1000_10000_2_-791093.opb
485  0.58  normalized-knapPI_11_10000_1000_3_-226710.opb
486  0.58  normalized-knapPI_12_1000_1000_5_-28017.opb
487  0.60  normalized-knapPI_1_2000_1000_2_-171647.opb
488  0.62  normalized-knapPI_2_500_1000_3_-10764.opb
489  0.64  normalized-knapPI_16_2000_1000_5_-183168.opb
490  0.65  normalized-knapPI_6_10000_10000_2_-986739.opb
491  0.66  normalized-knapPI_6_500_10000_2_-51650.opb
492  0.68  normalized-knapPI_15_2000_1000_3_-30066.opb
493  0.73  normalized-knapPI_13_10000_1000_3_-160910.opb
494  0.73  normalized-knapPI_12_50_1000_3_-1360.opb
495  0.74  normalized-knapPI_4_500_10000_2_-55551.opb
496  0.74  normalized-knapPI_6_2000_10000_1_-98077.opb
497  0.79  normalized-knapPI_3_5000_1000_2_-119762.opb
498  0.81  normalized-knapPI_3_5000_10000_4_-1980276.opb
499  0.82  normalized-knapPI_12_100_1000_5_-2871.opb
500  0.84  normalized-knapPI_15_5000_1000_2_-50988.opb
501  0.84  normalized-knapPI_3_1000_10000_5_-473215.opb
502  0.85  normalized-knapPI_6_5000_10000_4_-986276.opb
503  0.86  normalized-knapPI_6_10000_1000_4_-197731.opb
504  0.87  normalized-knapPI_2_1000_10000_1_-90707.opb
505  0.93  normalized-knapPI_5_1000_10000_1_-146390.opb
506  0.93  normalized-knapPI_2_200_10000_5_-66847.opb
507  0.96  normalized-knapPI_2_1000_10000_2_-165611.opb
508  1.01  normalized-knapPI_5_1000_10000_5_-468478.opb
509  1.02  normalized-knapPI_11_5000_1000_4_-130080.opb
510  1.07  normalized-knapPI_6_5000_10000_5_-1226138.opb
511  1.07  normalized-knapPI_16_2000_1000_3_-128038.opb
512  1.09  normalized-knapPI_3_1000_10000_3_-319482.opb
513  1.09  normalized-knapPI_11_10000_1000_4_-260380.opb
514  1.13  normalized-knapPI_5_500_10000_5_-235050.opb
515  1.15  normalized-knapPI_4_10000_1000_1_-53919.opb
516  1.17  normalized-knapPI_2_2000_1000_1_-18051.opb
517  1.18  normalized-knapPI_1_500_10000_3_-512099.opb
518  1.20  normalized-knapPI_2_500_10000_4_-134109.opb
519  1.21  normalized-knapPI_16_10000_1000_2_-464756.opb
520  1.24  normalized-knapPI_6_5000_1000_5_-124652.opb
521  1.25  normalized-knapPI_5_200_10000_3_-64848.opb
522  1.29  normalized-knapPI_6_10000_10000_3_-1494248.opb
523  1.32  normalized-knapPI_4_500_10000_3_-80048.opb
524  1.36  normalized-knapPI_6_10000_10000_4_-1977691.opb
525  1.37  normalized-knapPI_6_500_10000_5_-122868.opb
526  1.43  normalized-knapPI_1_5000_1000_1_-276457.opb
527  1.47  normalized-knapPI_2_2000_1000_2_-31812.opb
528  1.49  normalized-knapPI_11_10000_1000_5_-236992.opb
529  1.51  normalized-knapPI_15_2000_1000_5_-50838.opb
530  1.54  normalized-knapPI_3_2000_10000_3_-644684.opb
531  1.55  normalized-knapPI_1_2000_1000_4_-239007.opb
532  1.56  normalized-knapPI_3_5000_1000_3_-160725.opb
533  1.57  normalized-knapPI_5_2000_10000_1_-292470.opb
534  1.58  normalized-knapPI_5_1000_10000_4_-393112.opb
535  1.60  normalized-knapPI_3_500_10000_5_-239868.opb
536  1.64  normalized-knapPI_4_200_1000_4_-4360.opb
537  1.64  normalized-knapPI_2_2000_10000_1_-174231.opb
538  1.65  normalized-knapPI_3_2000_1000_3_-64314.opb
539  1.67  normalized-knapPI_3_1000_10000_4_-393174.opb
540  1.70  normalized-knapPI_5_2000_1000_1_-28124.opb
541  1.71  normalized-knapPI_6_1000_10000_2_-99124.opb
542  1.74  normalized-knapPI_13_10000_1000_4_-185858.opb
543  1.80  normalized-knapPI_4_5000_10000_3_-807453.opb
544  1.87  normalized-knapPI_6_2000_10000_2_-197625.opb
545  1.87  normalized-knapPI_5_500_10000_3_-158731.opb
546  1.93  normalized-knapPI_16_5000_1000_2_-232847.opb
547  1.94  normalized-knapPI_12_500_1000_3_-8500.opb
548  1.97  normalized-knapPI_1_2000_1000_5_-259950.opb
549  2.00  normalized-knapPI_4_200_1000_5_-5372.opb
550  2.04  normalized-knapPI_12_2000_1000_3_-34272.opb
551  2.11  normalized-knapPI_3_5000_10000_2_-1197173.opb
552  2.22  normalized-knapPI_3_500_10000_4_-195327.opb
553  2.30  normalized-knapPI_16_5000_1000_4_-388055.opb
554  2.30  normalized-knapPI_2_500_10000_5_-167641.opb
555  2.33  normalized-knapPI_15_10000_1000_2_-101286.opb
556  2.34  normalized-knapPI_16_2000_1000_4_-156978.opb
557  2.35  normalized-knapPI_14_1000_1000_3_-54883.opb
558  2.37  normalized-knapPI_1_500_10000_4_-564247.opb
559  2.38  normalized-knapPI_16_2000_1000_2_-91425.opb
560  2.47  normalized-knapPI_3_10000_10000_1_-1492410.opb
561  2.61  normalized-knapPI_5_1000_1000_5_-46434.opb
562  2.63  normalized-knapPI_5_5000_10000_1_-733679.opb
563  2.63  normalized-knapPI_5_1000_10000_2_-243637.opb
564  2.65  normalized-knapPI_4_500_1000_3_-7902.opb
565  2.74  normalized-knapPI_6_5000_10000_1_-246112.opb
566  2.85  normalized-knapPI_5_5000_10000_3_-1594464.opb
567  3.04  normalized-knapPI_6_500_10000_3_-74197.opb
568  3.07  normalized-knapPI_1_1000_10000_4_-1135110.opb
569  3.15  normalized-knapPI_1_5000_1000_2_-412188.opb
570  3.15  normalized-knapPI_2_5000_1000_1_-44356.opb
571  3.26  normalized-knapPI_3_5000_10000_3_-1593938.opb
572  3.28  normalized-knapPI_12_1000_1000_4_-28054.opb
573  3.33  normalized-knapPI_6_1000_10000_5_-247215.opb
574  3.37  normalized-knapPI_2_2000_1000_5_-67455.opb
575  3.49  normalized-knapPI_5_500_1000_2_-12369.opb
576  3.53  normalized-knapPI_15_5000_1000_5_-125571.opb
577  3.54  normalized-knapPI_2_1000_1000_4_-26930.opb
578  3.62  normalized-knapPI_4_2000_1000_5_-54990.opb
579  3.76  normalized-knapPI_16_10000_1000_3_-633245.opb
580  3.79  normalized-knapPI_2_10000_1000_1_-90204.opb
581  3.83  normalized-knapPI_3_2000_10000_2_-485625.opb
582  3.83  normalized-knapPI_4_5000_1000_3_-80877.opb
583  3.86  normalized-knapPI_2_1000_10000_4_-273316.opb
584  4.15  normalized-knapPI_1_10000_1000_1_-563647.opb
585  4.22  normalized-knapPI_1_500_10000_5_-634907.opb
586  4.26  normalized-knapPI_6_2000_10000_3_-299684.opb
587  4.38  normalized-knapPI_15_5000_1000_3_-74916.opb
588  4.44  normalized-knapPI_2_1000_1000_5_-33904.opb
589  4.48  normalized-knapPI_1_2000_10000_3_-1961245.opb
590  4.56  normalized-knapPI_2_2000_10000_2_-327930.opb
591  4.63  normalized-knapPI_1_5000_1000_3_-497483.opb
592  4.78  normalized-knapPI_1_1000_10000_5_-1271347.opb
593  4.81  normalized-knapPI_2_2000_1000_3_-44230.opb
594  4.89  normalized-knapPI_1_2000_1000_3_-198902.opb
595  5.06  normalized-knapPI_1_2000_10000_2_-1625464.opb
596  5.19  normalized-knapPI_4_2000_1000_3_-32354.opb
597  5.20  normalized-knapPI_3_5000_10000_5_-2356138.opb
598  5.20  normalized-knapPI_3_10000_10000_2_-2384739.opb
599  5.33  normalized-knapPI_1_2000_10000_5_-2725551.opb
600  5.37  normalized-knapPI_4_100_1000_5_-2594.opb
601  5.48  normalized-knapPI_4_1000_1000_1_-5380.opb
602  5.49  normalized-knapPI_2_1000_10000_3_-220157.opb
603  5.54  normalized-knapPI_4_500_10000_1_-27309.opb
604  5.58  normalized-knapPI_3_2000_1000_5_-93189.opb
605  5.66  normalized-knapPI_1_10000_10000_1_-5677675.opb
606  5.67  normalized-knapPI_16_500_1000_4_-38303.opb
607  5.85  normalized-knapPI_2_5000_1000_4_-138587.opb
608  6.04  normalized-knapPI_1_10000_10000_2_-8334617.opb
609  6.06  normalized-knapPI_2_10000_1000_5_-337831.opb
610  6.09  normalized-knapPI_1_5000_1000_4_-587799.opb
611  6.14  normalized-knapPI_2_1000_1000_3_-22085.opb
612  6.16  normalized-knapPI_5_10000_10000_1_-1484157.opb
613  6.23  normalized-knapPI_3_10000_10000_3_-3189248.opb
614  6.39  normalized-knapPI_3_2000_10000_5_-939392.opb
615  6.44  normalized-knapPI_14_1000_1000_2_-38335.opb
616  6.57  normalized-knapPI_13_5000_1000_5_-125817.opb
617  6.64  normalized-knapPI_1_2000_10000_4_-2228187.opb
618  6.69  normalized-knapPI_2_5000_1000_2_-78517.opb
619  6.77  normalized-knapPI_2_5000_1000_5_-169304.opb
620  7.01  normalized-knapPI_5_5000_10000_2_-1193699.opb
621  7.09  normalized-knapPI_4_200_10000_3_-31512.opb
622  7.81  normalized-knapPI_16_5000_1000_5_-456766.opb
623  8.13  normalized-knapPI_6_10000_10000_5_-2451785.opb
624  8.15  normalized-knapPI_4_5000_10000_1_-268617.opb
625  8.39  normalized-knapPI_6_5000_10000_2_-497173.opb
626  8.42  normalized-knapPI_2_5000_10000_1_-446594.opb
627  8.48  normalized-knapPI_12_500_1000_4_-13861.opb
628  8.48  normalized-knapPI_5_1000_10000_3_-322069.opb
629  8.48  normalized-knapPI_2_2000_1000_4_-55044.opb
630  8.61  normalized-knapPI_1_5000_10000_5_-6507005.opb
631  8.68  normalized-knapPI_15_10000_1000_3_-149844.opb
632  8.97  normalized-knapPI_6_2000_10000_5_-490392.opb
633  8.98  normalized-knapPI_15_5000_1000_4_-100383.opb
634  9.03  normalized-knapPI_3_5000_1000_5_-232952.opb
635  9.19  normalized-knapPI_12_2000_1000_1_-9118.opb
636  9.51  normalized-knapPI_2_1000_10000_5_-330511.opb
637  9.73  normalized-knapPI_4_200_10000_4_-42355.opb
638  10.99  normalized-knapPI_4_200_10000_2_-21967.opb
639  12.06  normalized-knapPI_3_2000_10000_4_-781987.opb
640  12.27  normalized-knapPI_2_2000_10000_5_-662518.opb
641  13.41  normalized-knapPI_1_5000_10000_1_-2755662.opb
642  13.49  normalized-knapPI_4_2000_10000_1_-106879.opb
643  13.50  normalized-knapPI_2_5000_1000_3_-109727.opb
644  13.53  normalized-knapPI_4_500_1000_2_-5426.opb
645  13.72  normalized-knapPI_6_5000_10000_3_-740938.opb
646  14.22  normalized-knapPI_1_10000_10000_3_-9807732.opb
647  14.74  normalized-knapPI_2_10000_1000_3_-219078.opb
648  14.91  normalized-knapPI_3_5000_1000_4_-199683.opb
649  14.91  normalized-knapPI_2_10000_10000_1_-894931.opb
650  14.92  normalized-knapPI_1_10000_1000_3_-1006411.opb
651  15.54  normalized-knapPI_6_10000_10000_1_-494410.opb
652  16.47  normalized-knapPI_12_5000_1000_1_-22847.opb
653  17.73  normalized-knapPI_2_10000_1000_2_-155987.opb
654  17.75  normalized-knapPI_15_10000_1000_4_-199977.opb
655  18.03  normalized-knapPI_12_200_1000_3_-3400.opb
656  18.17  normalized-knapPI_3_10000_10000_5_-4701785.opb
657  18.19  normalized-knapPI_1_10000_1000_4_-1151489.opb
658  18.22  normalized-knapPI_1_5000_10000_3_-4927726.opb
659  19.02  normalized-knapPI_3_10000_1000_3_-322125.opb
660  19.12  normalized-knapPI_3_10000_1000_1_-146919.opb
661  19.20  normalized-knapPI_5_5000_1000_4_-199316.opb
662  19.26  normalized-knapPI_1_10000_1000_2_-806767.opb
663  20.09  normalized-knapPI_3_10000_10000_4_-3972691.opb
664  20.25  normalized-knapPI_4_2000_1000_4_-42736.opb
665  20.74  normalized-knapPI_2_10000_1000_4_-277139.opb
666  21.68  normalized-knapPI_4_5000_10000_2_-541183.opb
667  23.27  normalized-knapPI_5_2000_1000_4_-80350.opb
668  23.54  normalized-knapPI_12_500_1000_1_-2231.opb
669  23.65  normalized-knapPI_13_10000_1000_5_-251737.opb
670  24.33  normalized-knapPI_2_5000_10000_4_-1391285.opb
671  24.50  normalized-knapPI_12_10000_1000_1_-45105.opb
672  25.31  normalized-knapPI_16_10000_1000_4_-775707.opb
673  27.16  normalized-knapPI_4_2000_10000_4_-433195.opb
674  28.44  normalized-knapPI_2_10000_10000_2_-1567348.opb
675  28.54  normalized-knapPI_5_5000_1000_2_-118929.opb
676  30.17  normalized-knapPI_6_2000_10000_4_-397987.opb
677  30.69  normalized-knapPI_16_5000_1000_3_-319681.opb
678  31.72  normalized-knapPI_4_1000_10000_3_-163185.opb
679  32.46  normalized-knapPI_2_2000_10000_3_-440394.opb
680  32.56  normalized-knapPI_5_10000_1000_3_-320932.opb
681  35.57  normalized-knapPI_2_2000_10000_4_-552322.opb
682  37.82  normalized-knapPI_3_10000_1000_5_-467270.opb
683  42.31  normalized-knapPI_2_10000_10000_4_-2800942.opb
684  45.55  normalized-knapPI_2_5000_10000_2_-789375.opb
685  49.39  normalized-knapPI_5_5000_1000_1_-71745.opb
686  52.06  normalized-knapPI_5_2000_10000_2_-480757.opb
687  52.70  normalized-knapPI_3_10000_1000_2_-239710.opb
688  54.88  normalized-knapPI_2_10000_10000_3_-2204389.opb
689  58.18  normalized-knapPI_1_5000_1000_5_-643542.opb
690  64.71  normalized-knapPI_1_5000_10000_4_-5605490.opb
691  66.68  normalized-knapPI_2_5000_10000_5_-1682940.opb
692  69.25  normalized-knapPI_4_2000_1000_1_-10699.opb
693  71.75  normalized-knapPI_14_1000_1000_5_-72286.opb
694  75.59  normalized-knapPI_1_10000_10000_4_-11456508.opb
695  79.14  normalized-knapPI_5_2000_1000_2_-48006.opb
696  80.93  normalized-knapPI_5_10000_1000_2_-238597.opb
697  84.92  normalized-knapPI_1_10000_1000_5_-1269659.opb
698  90.79  normalized-knapPI_15_10000_1000_5_-249006.opb
699  98.29  normalized-knapPI_4_10000_1000_4_-215535.opb
700  102.72  normalized-knapPI_4_1000_1000_4_-21627.opb
701  107.38  normalized-knapPI_1_5000_10000_2_-4072477.opb
702  108.03  normalized-knapPI_4_5000_1000_4_-108385.opb
703  108.94  normalized-knapPI_14_500_1000_3_-27977.opb
704  109.67  normalized-knapPI_4_1000_1000_5_-27583.opb
705  129.31  normalized-knapPI_4_2000_10000_2_-215229.opb
706  141.77  normalized-knapPI_12_100_1000_4_-2739.opb
707  148.47  normalized-knapPI_12_5000_1000_3_-86156.opb
708  161.35  normalized-knapPI_5_2000_1000_3_-63340.opb
709  162.01  normalized-knapPI_14_200_1000_4_-13316.opb
710  183.50  normalized-knapPI_1_10000_10000_5_-12993597.opb
711  197.92  normalized-knapPI_4_100_10000_5_-26923.opb
712  204.72  normalized-knapPI_4_10000_10000_4_-2155731.opb
713  212.20  normalized-knapPI_5_200_1000_5_-9271.opb
714  226.42  normalized-knapPI_5_10000_10000_4_-4012574.opb
715  228.93  normalized-knapPI_4_2000_1000_2_-21761.opb
716  232.62  normalized-knapPI_4_1000_1000_2_-10876.opb
717  238.71  normalized-knapPI_12_200_1000_4_-5478.opb
718  247.51  normalized-knapPI_12_1000_1000_1_-4514.opb
719  262.23  normalized-knapPI_4_10000_1000_2_-108512.opb
720  267.56  normalized-knapPI_2_5000_10000_3_-1098450.opb
721  284.24  normalized-knapPI_4_5000_1000_2_-54663.opb
722  314.28  normalized-knapPI_4_500_10000_5_-133620.opb
723  338.16  normalized-knapPI_16_10000_1000_5_-912198.opb
724  348.72  normalized-knapPI_12_2000_1000_4_-56108.opb
725  357.96  normalized-knapPI_3_10000_1000_4_-397431.opb
726  425.38  normalized-knapPI_12_100_1000_3_-1700.opb
727  617.50  normalized-knapPI_4_10000_1000_5_-270375.opb
728  667.67  normalized-knapPI_4_1000_10000_4_-217786.opb
729  863.14  normalized-knapPI_4_5000_10000_4_-1075296.opb
730  1106.15  normalized-knapPI_12_500_1000_5_-14157.opb
731  1389.79  normalized-knapPI_5_10000_1000_1_-145393.opb
732  1441.42  normalized-knapPI_2_10000_10000_5_-3380973.opb
733  1489.63  normalized-knapPI_4_10000_1000_3_-161828.opb
734  2600.64  normalized-knapPI_4_2000_10000_5_-534402.opb
735  3228.45  normalized-knapPI_12_10000_1000_3_-171292.opb
736  3247.09  normalized-knapPI_5_200_10000_5_-95568.opb


==> data-knap/runtime-add-500.dat <==
1  0.01  normalized-knapPI_11_20_1000_3_-1800.opb
2  0.01  normalized-knapPI_11_20_1000_1_-1428.opb
3  0.01  normalized-knapPI_11_100_1000_2_-3990.opb
4  0.01  normalized-knapPI_11_100_1000_1_-1428.opb
5  0.01  normalized-knapPI_11_200_1000_1_-1428.opb
6  0.01  normalized-knapPI_11_20_1000_2_-3990.opb
7  0.01  normalized-knapPI_11_50_1000_1_-1428.opb
8  0.01  normalized-knapPI_11_20_1000_5_-736.opb
9  0.01  normalized-knapPI_9_50_1000_3_-970.opb
10  0.01  normalized-knapPI_4_50_1000_1_-994.opb
11  0.01  normalized-knapPI_9_50_1000_1_-995.opb
12  0.01  normalized-knapPI_11_50_1000_3_-1800.opb
13  0.01  normalized-knapPI_12_20_1000_1_-970.opb
14  0.01  normalized-knapPI_4_50_10000_1_-9984.opb
15  0.01  normalized-knapPI_11_20_1000_4_-1440.opb
16  0.01  normalized-knapPI_12_20_1000_2_-940.opb
17  0.01  normalized-knapPI_11_100_1000_3_-2250.opb
18  0.01  normalized-knapPI_4_50_1000_2_-997.opb
19  0.01  normalized-knapPI_4_50_10000_2_-9955.opb
20  0.01  normalized-knapPI_9_50_1000_2_-997.opb
21  0.01  normalized-knapPI_11_50_1000_2_-3990.opb
22  0.01  normalized-knapPI_13_50_1000_1_-1989.opb
23  0.01  normalized-knapPI_11_100_1000_5_-2392.opb
24  0.01  normalized-knapPI_3_50_10000_2_-17847.opb
25  0.01  normalized-knapPI_4_50_10000_3_-9743.opb
26  0.01  normalized-knapPI_9_50_1000_4_-976.opb
27  0.01  normalized-knapPI_4_50_1000_3_-998.opb
28  0.01  normalized-knapPI_4_100_1000_1_-997.opb
29  0.01  normalized-knapPI_9_100_1000_1_-995.opb
30  0.01  normalized-knapPI_12_100_1000_2_-940.opb
31  0.01  normalized-knapPI_14_20_1000_1_-1794.opb
32  0.01  normalized-knapPI_9_50_1000_5_-1933.opb
33  0.01  normalized-knapPI_4_100_10000_1_-9984.opb
34  0.01  normalized-knapPI_13_20_1000_1_-1716.opb
35  0.01  normalized-knapPI_4_50_1000_4_-999.opb
36  0.01  normalized-knapPI_13_50_1000_2_-2806.opb
37  0.01  normalized-knapPI_11_100_1000_4_-2580.opb
38  0.01  normalized-knapPI_9_200_1000_1_-995.opb
39  0.01  normalized-knapPI_12_50_1000_2_-940.opb
40  0.01  normalized-knapPI_11_50_1000_4_-1600.opb
41  0.01  normalized-knapPI_14_100_1000_1_-3697.opb
42  0.01  normalized-knapPI_9_500_1000_1_-3974.opb
43  0.01  normalized-knapPI_9_100_1000_2_-997.opb
44  0.01  normalized-knapPI_12_200_1000_1_-970.opb
45  0.01  normalized-knapPI_14_50_1000_1_-2586.opb
46  0.01  normalized-knapPI_15_50_1000_2_-993.opb
47  0.01  normalized-knapPI_13_50_1000_4_-969.opb
48  0.01  normalized-knapPI_13_100_1000_1_-1989.opb
49  0.01  normalized-knapPI_2_100_10000_1_-15785.opb
50  0.01  normalized-knapPI_15_20_1000_2_-948.opb
51  0.01  normalized-knapPI_11_50_1000_5_-1288.opb
52  0.01  normalized-knapPI_9_100_1000_3_-1942.opb
53  0.01  normalized-knapPI_13_20_1000_3_-1200.opb
54  0.01  normalized-knapPI_14_200_1000_1_-5397.opb
55  0.01  normalized-knapPI_16_20_1000_1_-2291.opb
56  0.01  normalized-knapPI_13_50_1000_3_-1200.opb
57  0.01  normalized-knapPI_11_500_1000_1_-3468.opb
58  0.01  normalized-knapPI_12_50_1000_1_-970.opb
59  0.01  normalized-knapPI_5_50_1000_1_-2096.opb
60  0.01  normalized-knapPI_5_50_1000_4_-1872.opb
61  0.01  normalized-knapPI_13_20_1000_2_-2501.opb
62  0.01  normalized-knapPI_13_20_1000_5_-1326.opb
63  0.01  normalized-knapPI_16_100_1000_1_-4400.opb
64  0.01  normalized-knapPI_13_200_1000_1_-1989.opb
65  0.01  normalized-knapPI_5_50_10000_3_-21864.opb
66  0.01  normalized-knapPI_9_200_1000_2_-2948.opb
67  0.01  normalized-knapPI_3_200_10000_1_-26330.opb
68  0.01  normalized-knapPI_6_100_1000_2_-1043.opb
69  0.01  normalized-knapPI_6_50_1000_1_-994.opb
70  0.01  normalized-knapPI_13_100_1000_2_-2806.opb
71  0.01  normalized-knapPI_12_20_1000_5_-990.opb
72  0.01  normalized-knapPI_1_50_10000_2_-61669.opb
73  0.01  normalized-knapPI_4_200_1000_1_-997.opb
74  0.01  normalized-knapPI_1_100_10000_1_-81021.opb
75  0.01  normalized-knapPI_9_100_1000_4_-2942.opb
76  0.01  normalized-knapPI_1_50_10000_3_-71860.opb
77  0.01  normalized-knapPI_9_100_1000_5_-3910.opb
78  0.01  normalized-knapPI_13_50_1000_5_-1327.opb
79  0.01  normalized-knapPI_11_200_1000_2_-6460.opb
80  0.01  normalized-knapPI_5_100_10000_2_-23420.opb
81  0.01  normalized-knapPI_5_200_1000_1_-2706.opb
82  0.01  normalized-knapPI_11_200_1000_3_-4500.opb
83  0.01  normalized-knapPI_16_20_1000_4_-2893.opb
84  0.01  normalized-knapPI_15_50_1000_1_-1005.opb
85  0.01  normalized-knapPI_2_50_10000_1_-13887.opb
86  0.01  normalized-knapPI_9_200_1000_3_-4922.opb
87  0.01  normalized-knapPI_1_50_10000_1_-68946.opb
88  0.01  normalized-knapPI_6_100_1000_1_-997.opb
89  0.01  normalized-knapPI_5_50_1000_2_-1901.opb
90  0.01  normalized-knapPI_4_100_1000_4_-1977.opb
91  0.01  normalized-knapPI_15_20_1000_1_-999.opb
92  0.02  normalized-knapPI_16_20_1000_2_-2296.opb
93  0.02  normalized-knapPI_14_20_1000_2_-1743.opb
94  0.02  normalized-knapPI_3_50_10000_1_-20862.opb
95  0.02  normalized-knapPI_12_20_1000_3_-1360.opb
96  0.02  normalized-knapPI_16_50_1000_1_-3408.opb
97  0.02  normalized-knapPI_14_20_1000_3_-1882.opb
98  0.02  normalized-knapPI_3_50_1000_1_-1894.opb
99  0.02  normalized-knapPI_1_50_10000_4_-43181.opb
100  0.02  normalized-knapPI_3_50_1000_4_-1897.opb
101  0.02  normalized-knapPI_1_100_10000_2_-95477.opb
102  0.02  normalized-knapPI_6_50_1000_2_-997.opb
103  0.02  normalized-knapPI_3_100_1000_2_-2243.opb
104  0.02  normalized-knapPI_1_50_1000_3_-5962.opb
105  0.02  normalized-knapPI_2_50_1000_2_-1352.opb
106  0.02  normalized-knapPI_14_20_1000_5_-2483.opb
107  0.02  normalized-knapPI_13_200_1000_2_-3416.opb
108  0.02  normalized-knapPI_13_20_1000_4_-907.opb
109  0.02  normalized-knapPI_6_200_1000_1_-997.opb
110  0.02  normalized-knapPI_1_50_1000_1_-8373.opb
111  0.02  normalized-knapPI_1_100_10000_3_-101460.opb
112  0.02  normalized-knapPI_9_200_1000_4_-6869.opb
113  0.02  normalized-knapPI_11_500_1000_2_-16910.opb
114  0.02  normalized-knapPI_3_50_1000_2_-1678.opb
115  0.02  normalized-knapPI_3_100_1000_1_-2397.opb
116  0.02  normalized-knapPI_9_500_1000_2_-8952.opb
117  0.02  normalized-knapPI_15_50_1000_3_-1008.opb
118  0.02  normalized-knapPI_5_100_10000_1_-23965.opb
119  0.02  normalized-knapPI_9_1000_1000_1_-8943.opb
120  0.02  normalized-knapPI_1_100_1000_3_-9924.opb
121  0.02  normalized-knapPI_1_50_1000_4_-4888.opb
122  0.02  normalized-knapPI_15_100_1000_1_-1011.opb
123  0.02  normalized-knapPI_13_200_1000_3_-3485.opb
124  0.02  normalized-knapPI_5_100_1000_1_-2295.opb
125  0.02  normalized-knapPI_9_200_1000_5_-8819.opb
126  0.02  normalized-knapPI_6_200_1000_3_-2958.opb
127  0.02  normalized-knapPI_15_20_1000_4_-1002.opb
128  0.02  normalized-knapPI_3_200_1000_3_-6458.opb
129  0.02  normalized-knapPI_14_200_1000_5_-13715.opb
130  0.02  normalized-knapPI_2_200_10000_1_-19377.opb
131  0.02  normalized-knapPI_6_50_1000_4_-999.opb
132  0.02  normalized-knapPI_6_50_1000_3_-998.opb
133  0.02  normalized-knapPI_1_200_10000_1_-108079.opb
134  0.02  normalized-knapPI_5_50_10000_1_-21980.opb
135  0.02  normalized-knapPI_2_50_1000_3_-1348.opb
136  0.02  normalized-knapPI_13_500_1000_1_-3198.opb
137  0.02  normalized-knapPI_3_50_1000_3_-1798.opb
138  0.02  normalized-knapPI_13_100_1000_5_-2601.opb
139  0.02  normalized-knapPI_5_100_1000_5_-4470.opb
140  0.02  normalized-knapPI_16_20_1000_3_-2189.opb
141  0.02  normalized-knapPI_14_100_1000_2_-3482.opb
142  0.02  normalized-knapPI_5_100_1000_2_-2399.opb
143  0.02  normalized-knapPI_15_20_1000_3_-1002.opb
144  0.02  normalized-knapPI_1_200_1000_1_-11238.opb
145  0.02  normalized-knapPI_16_20_1000_5_-3230.opb
146  0.02  normalized-knapPI_16_100_1000_2_-3898.opb
147  0.02  normalized-knapPI_13_200_1000_4_-3680.opb
148  0.02  normalized-knapPI_5_50_10000_2_-18843.opb
149  0.02  normalized-knapPI_11_200_1000_5_-4723.opb
150  0.02  normalized-knapPI_1_100_1000_1_-9147.opb
151  0.02  normalized-knapPI_14_50_1000_3_-3373.opb
152  0.02  normalized-knapPI_2_50_10000_3_-15374.opb
153  0.02  normalized-knapPI_16_200_1000_2_-7963.opb
154  0.02  normalized-knapPI_9_500_1000_3_-13785.opb
155  0.02  normalized-knapPI_2_50_10000_5_-17314.opb
156  0.02  normalized-knapPI_12_100_1000_1_-970.opb
157  0.02  normalized-knapPI_13_100_1000_3_-1760.opb
158  0.02  normalized-knapPI_1_50_1000_2_-5847.opb
159  0.02  normalized-knapPI_15_100_1000_4_-2061.opb
160  0.02  normalized-knapPI_11_1000_1000_1_-7038.opb
161  0.02  normalized-knapPI_12_20_1000_4_-1494.opb
162  0.02  normalized-knapPI_6_50_10000_1_-9984.opb
163  0.02  normalized-knapPI_13_100_1000_4_-1734.opb
164  0.02  normalized-knapPI_6_200_1000_2_-1977.opb
165  0.02  normalized-knapPI_4_100_1000_2_-1041.opb
166  0.02  normalized-knapPI_15_100_1000_5_-2235.opb
167  0.02  normalized-knapPI_2_50_1000_1_-1396.opb
168  0.02  normalized-knapPI_2_100_10000_2_-14736.opb
169  0.02  normalized-knapPI_9_500_1000_4_-18688.opb
170  0.02  normalized-knapPI_13_500_1000_4_-8907.opb
171  0.02  normalized-knapPI_6_50_1000_5_-1232.opb
172  0.02  normalized-knapPI_1_100_10000_4_-96006.opb
173  0.02  normalized-knapPI_15_100_1000_2_-1008.opb
174  0.02  normalized-knapPI_1_50_10000_5_-57448.opb
175  0.02  normalized-knapPI_9_1000_1000_2_-18858.opb
176  0.02  normalized-knapPI_2_100_1000_1_-1514.opb
177  0.02  normalized-knapPI_13_500_1000_2_-8845.opb
178  0.02  normalized-knapPI_12_50_1000_4_-1660.opb
179  0.02  normalized-knapPI_2_100_1000_2_-1590.opb
180  0.02  normalized-knapPI_9_2000_1000_1_-18907.opb
181  0.03  normalized-knapPI_16_200_1000_1_-5370.opb
182  0.03  normalized-knapPI_15_20_1000_5_-969.opb
183  0.03  normalized-knapPI_16_50_1000_2_-3322.opb
184  0.03  normalized-knapPI_5_50_1000_5_-2351.opb
185  0.03  normalized-knapPI_14_20_1000_4_-2255.opb
186  0.03  normalized-knapPI_16_50_1000_5_-4195.opb
187  0.03  normalized-knapPI_13_1000_1000_1_-6513.opb
188  0.03  normalized-knapPI_14_50_1000_5_-3237.opb
189  0.03  normalized-knapPI_6_500_1000_1_-2517.opb
190  0.03  normalized-knapPI_15_200_1000_5_-5067.opb
191  0.03  normalized-knapPI_16_50_1000_4_-3908.opb
192  0.03  normalized-knapPI_6_50_10000_4_-10437.opb
193  0.03  normalized-knapPI_14_200_1000_3_-11972.opb
194  0.03  normalized-knapPI_2_200_10000_4_-54266.opb
195  0.03  normalized-knapPI_13_200_1000_5_-5202.opb
196  0.03  normalized-knapPI_11_200_1000_4_-5180.opb
197  0.03  normalized-knapPI_13_500_1000_3_-8175.opb
198  0.03  normalized-knapPI_9_500_1000_5_-23397.opb
199  0.03  normalized-knapPI_3_100_1000_3_-3320.opb
200  0.03  normalized-knapPI_3_200_1000_2_-4577.opb
201  0.03  normalized-knapPI_6_50_10000_5_-11530.opb
202  0.03  normalized-knapPI_11_500_1000_3_-11250.opb
203  0.03  normalized-knapPI_2_50_1000_4_-1319.opb
204  0.03  normalized-knapPI_3_50_10000_4_-18382.opb
205  0.03  normalized-knapPI_6_50_10000_2_-9955.opb
206  0.03  normalized-knapPI_6_100_1000_3_-1522.opb
207  0.03  normalized-knapPI_2_50_10000_2_-12453.opb
208  0.03  normalized-knapPI_14_50_1000_2_-2581.opb
209  0.03  normalized-knapPI_5_100_1000_3_-3094.opb
210  0.03  normalized-knapPI_4_500_1000_4_-10900.opb
211  0.03  normalized-knapPI_6_100_1000_5_-2399.opb
212  0.03  normalized-knapPI_3_100_10000_1_-23982.opb
213  0.03  normalized-knapPI_3_50_10000_5_-23529.opb
214  0.03  normalized-knapPI_9_1000_1000_3_-28610.opb
215  0.03  normalized-knapPI_3_50_1000_5_-2415.opb
216  0.03  normalized-knapPI_3_100_10000_3_-32245.opb
217  0.03  normalized-knapPI_5_200_10000_2_-45993.opb
218  0.03  normalized-knapPI_5_200_1000_2_-4928.opb
219  0.03  normalized-knapPI_6_200_10000_1_-10330.opb
220  0.03  normalized-knapPI_2_100_1000_3_-2117.opb
221  0.03  normalized-knapPI_6_500_1000_2_-5036.opb
222  0.03  normalized-knapPI_3_200_1000_1_-2697.opb
223  0.03  normalized-knapPI_11_500_1000_5_-11684.opb
224  0.03  normalized-knapPI_3_500_1000_1_-7117.opb
225  0.03  normalized-knapPI_6_100_10000_1_-9984.opb
226  0.04  normalized-knapPI_6_200_1000_4_-4068.opb
227  0.04  normalized-knapPI_11_500_1000_4_-13180.opb
228  0.04  normalized-knapPI_1_100_1000_4_-10293.opb
229  0.04  normalized-knapPI_5_50_10000_5_-22000.opb
230  0.04  normalized-knapPI_16_50_1000_3_-3818.opb
231  0.04  normalized-knapPI_11_2000_1000_1_-14076.opb
232  0.04  normalized-knapPI_2_50_10000_4_-12918.opb
233  0.04  normalized-knapPI_16_200_1000_3_-13071.opb
234  0.04  normalized-knapPI_15_200_1000_4_-4266.opb
235  0.04  normalized-knapPI_6_500_1000_3_-7217.opb
236  0.04  normalized-knapPI_6_500_10000_1_-25359.opb
237  0.04  normalized-knapPI_6_200_10000_5_-48992.opb
238  0.04  normalized-knapPI_16_100_1000_5_-8569.opb
239  0.04  normalized-knapPI_4_100_10000_4_-20695.opb
240  0.04  normalized-knapPI_15_200_1000_1_-1020.opb
241  0.04  normalized-knapPI_6_100_10000_2_-10726.opb
242  0.04  normalized-knapPI_1_1000_10000_3_-1050318.opb
243  0.04  normalized-knapPI_15_500_1000_3_-7491.opb
244  0.04  normalized-knapPI_6_100_1000_4_-1873.opb
245  0.04  normalized-knapPI_11_1000_1000_3_-22680.opb
246  0.04  normalized-knapPI_2_50_1000_5_-1683.opb
247  0.04  normalized-knapPI_1_50_1000_5_-4889.opb
248  0.04  normalized-knapPI_13_2000_1000_1_-13026.opb
249  0.04  normalized-knapPI_15_500_1000_2_-5043.opb
250  0.04  normalized-knapPI_5_50_1000_3_-1944.opb
251  0.04  normalized-knapPI_6_100_10000_4_-19735.opb
252  0.04  normalized-knapPI_3_50_10000_3_-16737.opb
253  0.04  normalized-knapPI_11_1000_1000_4_-26780.opb
254  0.04  normalized-knapPI_3_500_1000_2_-11836.opb
255  0.04  normalized-knapPI_9_1000_1000_4_-38127.opb
256  0.04  normalized-knapPI_16_200_1000_5_-18008.opb
257  0.04  normalized-knapPI_9_2000_1000_2_-38658.opb
258  0.04  normalized-knapPI_6_1000_1000_2_-9996.opb
259  0.04  normalized-knapPI_3_200_1000_5_-8982.opb
260  0.04  normalized-knapPI_5_100_10000_4_-37099.opb
261  0.04  normalized-knapPI_1_200_1000_5_-24000.opb
262  0.04  normalized-knapPI_3_1000_1000_2_-24196.opb
263  0.05  normalized-knapPI_15_1000_1000_1_-4950.opb
264  0.05  normalized-knapPI_15_50_1000_4_-1011.opb
265  0.05  normalized-knapPI_6_200_10000_3_-29571.opb
266  0.05  normalized-knapPI_1_100_1000_2_-8600.opb
267  0.05  normalized-knapPI_6_200_10000_2_-21006.opb
268  0.05  normalized-knapPI_16_100_1000_3_-6166.opb
269  0.05  normalized-knapPI_14_2000_1000_1_-54180.opb
270  0.05  normalized-knapPI_6_200_1000_5_-4982.opb
271  0.05  normalized-knapPI_13_1000_1000_2_-18239.opb
272  0.05  normalized-knapPI_15_100_1000_3_-1482.opb
273  0.05  normalized-knapPI_15_50_1000_5_-1047.opb
274  0.05  normalized-knapPI_14_100_1000_5_-6611.opb
275  0.05  normalized-knapPI_3_1000_1000_5_-46333.opb
276  0.05  normalized-knapPI_3_500_10000_2_-112650.opb
277  0.05  normalized-knapPI_6_50_10000_3_-9743.opb
278  0.05  normalized-knapPI_9_5000_1000_1_-48768.opb
279  0.05  normalized-knapPI_3_500_10000_1_-72359.opb
280  0.05  normalized-knapPI_9_1000_1000_5_-47911.opb
281  0.05  normalized-knapPI_6_2000_1000_1_-9819.opb
282  0.05  normalized-knapPI_1_200_10000_2_-174113.opb
283  0.05  normalized-knapPI_13_1000_1000_4_-18178.opb
284  0.06  normalized-knapPI_1_500_1000_1_-28857.opb
285  0.06  normalized-knapPI_2_500_1000_1_-4566.opb
286  0.06  normalized-knapPI_2_100_10000_3_-22847.opb
287  0.06  normalized-knapPI_3_100_10000_5_-45972.opb
288  0.06  normalized-knapPI_3_2000_1000_1_-28919.opb
289  0.06  normalized-knapPI_6_100_10000_3_-15245.opb
290  0.06  normalized-knapPI_2_500_10000_1_-46285.opb
291  0.06  normalized-knapPI_11_2000_1000_2_-66310.opb
292  0.06  normalized-knapPI_3_500_1000_3_-16117.opb
293  0.06  normalized-knapPI_6_1000_1000_1_-4990.opb
294  0.06  normalized-knapPI_11_1000_1000_2_-33250.opb
295  0.06  normalized-knapPI_16_500_1000_5_-45921.opb
296  0.06  normalized-knapPI_9_2000_1000_3_-58116.opb
297  0.06  normalized-knapPI_2_200_1000_1_-1634.opb
298  0.06  normalized-knapPI_11_5000_1000_1_-35292.opb
299  0.06  normalized-knapPI_1_500_1000_3_-50896.opb
300  0.06  normalized-knapPI_4_1000_1000_3_-15951.opb
301  0.06  normalized-knapPI_1_500_10000_1_-247059.opb
302  0.06  normalized-knapPI_4_200_10000_1_-10311.opb
303  0.06  normalized-knapPI_6_500_1000_4_-10119.opb
304  0.07  normalized-knapPI_14_100_1000_3_-5765.opb
305  0.07  normalized-knapPI_5_100_10000_3_-31938.opb
306  0.07  normalized-knapPI_1_200_1000_3_-19084.opb
307  0.07  normalized-knapPI_6_1000_1000_3_-14680.opb
308  0.07  normalized-knapPI_11_2000_1000_3_-45360.opb
309  0.07  normalized-knapPI_6_500_1000_5_-13016.opb
310  0.07  normalized-knapPI_12_200_1000_5_-5742.opb
311  0.07  normalized-knapPI_4_500_10000_4_-109129.opb
312  0.07  normalized-knapPI_3_200_10000_2_-44006.opb
313  0.07  normalized-knapPI_15_200_1000_2_-2031.opb
314  0.07  normalized-knapPI_11_1000_1000_5_-23276.opb
315  0.08  normalized-knapPI_13_1000_1000_3_-16425.opb
316  0.08  normalized-knapPI_14_50_1000_4_-3290.opb
317  0.08  normalized-knapPI_6_1000_10000_1_-48980.opb
318  0.08  normalized-knapPI_16_500_1000_2_-22574.opb
319  0.08  normalized-knapPI_9_2000_1000_4_-77395.opb
320  0.08  normalized-knapPI_3_100_10000_2_-21726.opb
321  0.08  normalized-knapPI_15_500_1000_1_-2508.opb
322  0.08  normalized-knapPI_2_100_10000_5_-34346.opb
323  0.08  normalized-knapPI_15_1000_1000_2_-10122.opb
324  0.08  normalized-knapPI_5_200_10000_1_-28310.opb
325  0.08  normalized-knapPI_13_5000_1000_1_-32448.opb
326  0.09  normalized-knapPI_14_1000_1000_1_-26616.opb
327  0.09  normalized-knapPI_5_500_1000_1_-7241.opb
328  0.09  normalized-knapPI_16_500_1000_1_-13145.opb
329  0.09  normalized-knapPI_5_500_1000_5_-22976.opb
330  0.09  normalized-knapPI_16_2000_1000_1_-54945.opb
331  0.09  normalized-knapPI_3_500_1000_5_-23216.opb
332  0.09  normalized-knapPI_1_200_10000_3_-219264.opb
333  0.09  normalized-knapPI_5_200_1000_4_-8020.opb
334  0.09  normalized-knapPI_16_1000_1000_3_-64241.opb
335  0.09  normalized-knapPI_4_50_10000_4_-10416.opb
336  0.09  normalized-knapPI_5_200_1000_3_-6247.opb
337  0.09  normalized-knapPI_14_100_1000_4_-6730.opb
338  0.09  normalized-knapPI_4_200_1000_3_-3152.opb
339  0.09  normalized-knapPI_15_500_1000_4_-10119.opb
340  0.10  normalized-knapPI_1_200_10000_4_-217984.opb
341  0.10  normalized-knapPI_13_2000_1000_3_-33075.opb
342  0.10  normalized-knapPI_2_200_1000_2_-3321.opb
343  0.10  normalized-knapPI_1_500_1000_4_-61333.opb
344  0.10  normalized-knapPI_16_500_1000_3_-31941.opb
345  0.10  normalized-knapPI_3_100_1000_4_-3773.opb
346  0.10  normalized-knapPI_4_100_10000_2_-10706.opb
347  0.10  normalized-knapPI_3_500_1000_4_-20319.opb
348  0.11  normalized-knapPI_3_100_10000_4_-36729.opb
349  0.11  normalized-knapPI_1_200_1000_2_-17058.opb
350  0.11  normalized-knapPI_13_500_1000_5_-12852.opb
351  0.11  normalized-knapPI_6_2000_1000_2_-20001.opb
352  0.11  normalized-knapPI_6_5000_1000_1_-24805.opb
353  0.11  normalized-knapPI_5_500_1000_4_-20267.opb
354  0.11  normalized-knapPI_2_100_1000_5_-3352.opb
355  0.11  normalized-knapPI_4_100_1000_3_-1619.opb
356  0.12  normalized-knapPI_13_2000_1000_2_-36051.opb
357  0.12  normalized-knapPI_5_500_1000_3_-15918.opb
358  0.12  normalized-knapPI_2_200_10000_2_-30922.opb
359  0.12  normalized-knapPI_5_100_1000_4_-3735.opb
360  0.12  normalized-knapPI_15_200_1000_3_-2916.opb
361  0.12  normalized-knapPI_14_200_1000_2_-6898.opb
362  0.12  normalized-knapPI_6_100_10000_5_-24973.opb
363  0.13  normalized-knapPI_15_2000_1000_1_-9963.opb
364  0.13  normalized-knapPI_2_500_10000_3_-110514.opb
365  0.13  normalized-knapPI_6_1000_1000_5_-25433.opb
366  0.13  normalized-knapPI_11_5000_1000_2_-166440.opb
367  0.13  normalized-knapPI_16_200_1000_4_-15937.opb
368  0.14  normalized-knapPI_3_200_10000_5_-93992.opb
369  0.14  normalized-knapPI_5_50_10000_4_-18105.opb
370  0.14  normalized-knapPI_6_2000_1000_4_-39215.opb
371  0.14  normalized-knapPI_1_1000_1000_3_-98306.opb
372  0.14  normalized-knapPI_14_500_1000_4_-31297.opb
373  0.14  normalized-knapPI_3_1000_1000_3_-32480.opb
374  0.15  normalized-knapPI_15_1000_1000_3_-15009.opb
375  0.15  normalized-knapPI_3_500_10000_3_-159197.opb
376  0.15  normalized-knapPI_16_5000_1000_1_-138116.opb
377  0.15  normalized-knapPI_1_100_1000_5_-9391.opb
378  0.15  normalized-knapPI_13_5000_1000_2_-93086.opb
379  0.15  normalized-knapPI_11_10000_1000_1_-69666.opb
380  0.15  normalized-knapPI_3_200_1000_4_-7968.opb
381  0.16  normalized-knapPI_2_1000_1000_2_-16184.opb
382  0.16  normalized-knapPI_14_500_1000_1_-12746.opb
383  0.16  normalized-knapPI_1_1000_1000_2_-88527.opb
384  0.16  normalized-knapPI_3_100_1000_5_-4599.opb
385  0.16  normalized-knapPI_2_200_10000_3_-44556.opb
386  0.16  normalized-knapPI_9_5000_1000_2_-98058.opb
387  0.16  normalized-knapPI_13_10000_1000_1_-64077.opb
388  0.16  normalized-knapPI_9_10000_1000_1_-98600.opb
389  0.17  normalized-knapPI_6_2000_1000_3_-29714.opb
390  0.17  normalized-knapPI_6_500_10000_4_-101327.opb
391  0.17  normalized-knapPI_4_200_1000_2_-2073.opb
392  0.17  normalized-knapPI_16_1000_1000_1_-27147.opb
393  0.17  normalized-knapPI_15_500_1000_5_-12915.opb
394  0.17  normalized-knapPI_9_2000_1000_5_-96497.opb
395  0.17  normalized-knapPI_2_1000_1000_1_-9052.opb
396  0.18  normalized-knapPI_5_500_10000_1_-70063.opb
397  0.18  normalized-knapPI_2_100_10000_4_-25763.opb
398  0.18  normalized-knapPI_15_2000_1000_2_-20568.opb
399  0.19  normalized-knapPI_1_1000_10000_1_-524753.opb
400  0.19  normalized-knapPI_11_2000_1000_5_-47748.opb
401  0.19  normalized-knapPI_5_1000_1000_3_-31556.opb
402  0.19  normalized-knapPI_1_1000_1000_4_-125709.opb
403  0.20  normalized-knapPI_2_500_1000_2_-8249.opb
404  0.20  normalized-knapPI_3_1000_1000_1_-14390.opb
405  0.20  normalized-knapPI_6_1000_1000_4_-19867.opb
406  0.20  normalized-knapPI_1_1000_1000_1_-54503.opb
407  0.20  normalized-knapPI_3_2000_10000_1_-298077.opb
408  0.21  normalized-knapPI_2_100_1000_4_-2788.opb
409  0.21  normalized-knapPI_2_200_1000_4_-5566.opb
410  0.21  normalized-knapPI_11_5000_1000_3_-114030.opb
411  0.21  normalized-knapPI_16_100_1000_4_-8018.opb
412  0.21  normalized-knapPI_14_500_1000_5_-35578.opb
413  0.21  normalized-knapPI_11_2000_1000_4_-53660.opb
414  0.21  normalized-knapPI_3_1000_1000_4_-39767.opb
415  0.21  normalized-knapPI_13_2000_1000_4_-37058.opb
416  0.22  normalized-knapPI_1_2000_1000_1_-110625.opb
417  0.22  normalized-knapPI_6_200_10000_4_-39434.opb
418  0.22  normalized-knapPI_1_500_1000_2_-44338.opb
419  0.22  normalized-knapPI_13_5000_1000_3_-80700.opb
420  0.22  normalized-knapPI_2_200_1000_3_-4207.opb
421  0.23  normalized-knapPI_3_1000_10000_2_-240124.opb
422  0.23  normalized-knapPI_16_10000_1000_1_-277046.opb
423  0.24  normalized-knapPI_12_1000_1000_3_-17136.opb
424  0.24  normalized-knapPI_5_1000_1000_2_-24297.opb
425  0.24  normalized-knapPI_15_1000_1000_5_-25968.opb
426  0.24  normalized-knapPI_4_5000_1000_1_-26956.opb
427  0.24  normalized-knapPI_14_500_1000_2_-19148.opb
428  0.25  normalized-knapPI_6_10000_1000_1_-49519.opb
429  0.26  normalized-knapPI_4_1000_10000_5_-268720.opb
430  0.26  normalized-knapPI_3_200_10000_3_-61571.opb
431  0.26  normalized-knapPI_1_200_1000_4_-24880.opb
432  0.26  normalized-knapPI_5_100_10000_5_-43621.opb
433  0.26  normalized-knapPI_15_5000_1000_1_-25182.opb
434  0.27  normalized-knapPI_6_5000_1000_2_-50262.opb
435  0.28  normalized-knapPI_5_1000_1000_1_-14202.opb
436  0.29  normalized-knapPI_3_2000_1000_2_-47501.opb
437  0.30  normalized-knapPI_16_1000_1000_5_-91854.opb
438  0.31  normalized-knapPI_3_5000_1000_1_-72505.opb
439  0.32  normalized-knapPI_3_2000_10000_2_-485625.opb
440  0.33  normalized-knapPI_14_2000_1000_4_-128348.opb
441  0.33  normalized-knapPI_6_5000_1000_4_-99583.opb
442  0.34  normalized-knapPI_15_1000_1000_4_-20175.opb
443  0.34  normalized-knapPI_13_1000_1000_5_-25297.opb
444  0.35  normalized-knapPI_2_500_1000_5_-16380.opb
445  0.35  normalized-knapPI_2_500_10000_2_-84358.opb
446  0.35  normalized-knapPI_3_5000_10000_1_-740112.opb
447  0.35  normalized-knapPI_16_1000_1000_2_-44773.opb
448  0.37  normalized-knapPI_3_200_10000_4_-76434.opb
449  0.38  normalized-knapPI_1_2000_10000_1_-1074255.opb
450  0.38  normalized-knapPI_6_1000_10000_3_-150482.opb
451  0.39  normalized-knapPI_1_1000_1000_5_-134681.opb
452  0.39  normalized-knapPI_6_5000_1000_3_-74225.opb
453  0.39  normalized-knapPI_13_5000_1000_4_-92845.opb
454  0.40  normalized-knapPI_13_10000_1000_2_-186050.opb
455  0.40  normalized-knapPI_1_100_10000_5_-111273.opb
456  0.41  normalized-knapPI_6_2000_1000_5_-50689.opb
457  0.41  normalized-knapPI_1_500_1000_5_-64487.opb
458  0.41  normalized-knapPI_4_10000_10000_1_-538481.opb
459  0.42  normalized-knapPI_3_1000_10000_1_-147980.opb
460  0.42  normalized-knapPI_15_2000_1000_4_-40743.opb
461  0.42  normalized-knapPI_1_200_10000_5_-266311.opb
462  0.43  normalized-knapPI_15_10000_1000_1_-50622.opb
463  0.43  normalized-knapPI_11_10000_1000_2_-333640.opb
464  0.43  normalized-knapPI_2_200_1000_5_-6761.opb
465  0.44  normalized-knapPI_4_10000_10000_2_-1075759.opb
466  0.44  normalized-knapPI_3_2000_1000_4_-80315.opb
467  0.45  normalized-knapPI_5_1000_1000_4_-40866.opb
468  0.46  normalized-knapPI_4_5000_1000_5_-135605.opb
469  0.46  normalized-knapPI_6_10000_1000_2_-99710.opb
470  0.47  normalized-knapPI_11_5000_1000_5_-117668.opb
471  0.48  normalized-knapPI_6_10000_1000_5_-248270.opb
472  0.48  normalized-knapPI_6_10000_1000_3_-148525.opb
473  0.48  normalized-knapPI_13_2000_1000_5_-50848.opb
474  0.51  normalized-knapPI_6_500_10000_2_-51650.opb
475  0.52  normalized-knapPI_16_1000_1000_4_-77577.opb
476  0.52  normalized-knapPI_6_1000_10000_4_-201174.opb
477  0.52  normalized-knapPI_4_100_10000_3_-16212.opb
478  0.53  normalized-knapPI_4_50_1000_5_-1278.opb
479  0.53  normalized-knapPI_2_500_1000_4_-13910.opb
480  0.54  normalized-knapPI_4_50_10000_5_-11993.opb
481  0.56  normalized-knapPI_13_10000_1000_3_-160910.opb
482  0.60  normalized-knapPI_4_500_1000_5_-13991.opb
483  0.62  normalized-knapPI_6_10000_10000_2_-986739.opb
484  0.62  normalized-knapPI_12_1000_1000_5_-28017.opb
485  0.63  normalized-knapPI_2_500_1000_3_-10764.opb
486  0.63  normalized-knapPI_11_10000_1000_3_-226710.opb
487  0.65  normalized-knapPI_15_2000_1000_3_-30066.opb
488  0.66  normalized-knapPI_6_2000_10000_1_-98077.opb
489  0.68  normalized-knapPI_16_2000_1000_5_-183168.opb
490  0.69  normalized-knapPI_12_2000_1000_3_-34272.opb
491  0.70  normalized-knapPI_2_1000_10000_1_-90707.opb
492  0.70  normalized-knapPI_12_100_1000_5_-2871.opb
493  0.72  normalized-knapPI_12_50_1000_3_-1360.opb
494  0.73  normalized-knapPI_5_500_10000_4_-194082.opb
495  0.75  normalized-knapPI_4_1000_10000_1_-52881.opb
496  0.76  normalized-knapPI_1_500_10000_2_-399276.opb
497  0.77  normalized-knapPI_3_5000_10000_4_-1980276.opb
498  0.77  normalized-knapPI_5_1000_10000_1_-146390.opb
499  0.80  normalized-knapPI_4_500_10000_3_-80048.opb
500  0.80  normalized-knapPI_2_500_10000_4_-134109.opb
501  0.80  normalized-knapPI_3_1000_10000_5_-473215.opb
502  0.81  normalized-knapPI_6_5000_10000_4_-986276.opb
503  0.81  normalized-knapPI_1_1000_10000_2_-791093.opb
504  0.81  normalized-knapPI_15_5000_1000_2_-50988.opb
505  0.85  normalized-knapPI_6_10000_1000_4_-197731.opb
506  0.85  normalized-knapPI_5_200_10000_3_-64848.opb
507  0.88  normalized-knapPI_3_5000_1000_2_-119762.opb
508  0.91  normalized-knapPI_2_200_10000_5_-66847.opb
509  0.93  normalized-knapPI_11_5000_1000_4_-130080.opb
510  1.05  normalized-knapPI_6_5000_10000_5_-1226138.opb
511  1.07  normalized-knapPI_3_1000_10000_3_-319482.opb
512  1.08  normalized-knapPI_1_2000_1000_2_-171647.opb
513  1.10  normalized-knapPI_6_500_10000_5_-122868.opb
514  1.11  normalized-knapPI_6_5000_1000_5_-124652.opb
515  1.15  normalized-knapPI_4_500_10000_2_-55551.opb
516  1.16  normalized-knapPI_6_10000_10000_3_-1494248.opb
517  1.17  normalized-knapPI_16_2000_1000_3_-128038.opb
518  1.17  normalized-knapPI_11_10000_1000_4_-260380.opb
519  1.19  normalized-knapPI_5_500_10000_5_-235050.opb
520  1.21  normalized-knapPI_1_500_10000_3_-512099.opb
521  1.22  normalized-knapPI_4_200_10000_3_-31512.opb
522  1.24  normalized-knapPI_16_10000_1000_2_-464756.opb
523  1.25  normalized-knapPI_1_5000_1000_1_-276457.opb
524  1.26  normalized-knapPI_2_2000_1000_2_-31812.opb
525  1.26  normalized-knapPI_6_10000_10000_4_-1977691.opb
526  1.30  normalized-knapPI_3_500_10000_4_-195327.opb
527  1.31  normalized-knapPI_4_10000_1000_1_-53919.opb
528  1.32  normalized-knapPI_15_2000_1000_5_-50838.opb
529  1.35  normalized-knapPI_12_50_1000_5_-1485.opb
530  1.36  normalized-knapPI_3_2000_10000_3_-644684.opb
531  1.37  normalized-knapPI_6_1000_10000_2_-99124.opb
532  1.41  normalized-knapPI_2_2000_1000_1_-18051.opb
533  1.50  normalized-knapPI_11_10000_1000_5_-236992.opb
534  1.51  normalized-knapPI_13_10000_1000_4_-185858.opb
535  1.52  normalized-knapPI_2_1000_10000_2_-165611.opb
536  1.55  normalized-knapPI_3_1000_10000_4_-393174.opb
537  1.61  normalized-knapPI_1_2000_1000_4_-239007.opb
538  1.63  normalized-knapPI_3_5000_1000_3_-160725.opb
539  1.65  normalized-knapPI_3_500_10000_5_-239868.opb
540  1.65  normalized-knapPI_3_2000_1000_3_-64314.opb
541  1.72  normalized-knapPI_5_2000_1000_1_-28124.opb
542  1.73  normalized-knapPI_5_1000_10000_4_-393112.opb
543  1.73  normalized-knapPI_4_200_1000_5_-5372.opb
544  1.75  normalized-knapPI_5_5000_10000_3_-1594464.opb
545  1.75  normalized-knapPI_4_5000_10000_3_-807453.opb
546  1.78  normalized-knapPI_5_500_10000_3_-158731.opb
547  1.81  normalized-knapPI_16_5000_1000_2_-232847.opb
548  1.83  normalized-knapPI_1_500_10000_4_-564247.opb
549  1.85  normalized-knapPI_2_500_10000_5_-167641.opb
550  2.03  normalized-knapPI_5_1000_10000_5_-468478.opb
551  2.06  normalized-knapPI_4_200_1000_4_-4360.opb
552  2.07  normalized-knapPI_1_2000_1000_5_-259950.opb
553  2.11  normalized-knapPI_6_500_10000_3_-74197.opb
554  2.17  normalized-knapPI_5_500_1000_2_-12369.opb
555  2.17  normalized-knapPI_3_5000_10000_2_-1197173.opb
556  2.20  normalized-knapPI_6_2000_10000_2_-197625.opb
557  2.26  normalized-knapPI_15_10000_1000_2_-101286.opb
558  2.27  normalized-knapPI_5_2000_10000_1_-292470.opb
559  2.35  normalized-knapPI_12_500_1000_3_-8500.opb
560  2.40  normalized-knapPI_16_2000_1000_4_-156978.opb
561  2.40  normalized-knapPI_16_5000_1000_4_-388055.opb
562  2.47  normalized-knapPI_16_2000_1000_2_-91425.opb
563  2.49  normalized-knapPI_2_2000_1000_5_-67455.opb
564  2.55  normalized-knapPI_1_500_10000_5_-634907.opb
565  2.58  normalized-knapPI_16_500_1000_4_-38303.opb
566  2.61  normalized-knapPI_5_5000_10000_1_-733679.opb
567  2.68  normalized-knapPI_5_1000_1000_5_-46434.opb
568  2.72  normalized-knapPI_14_1000_1000_3_-54883.opb
569  2.73  normalized-knapPI_6_5000_10000_1_-246112.opb
570  2.75  normalized-knapPI_3_10000_10000_1_-1492410.opb
571  2.82  normalized-knapPI_4_500_1000_3_-7902.opb
572  2.94  normalized-knapPI_4_200_10000_4_-42355.opb
573  3.27  normalized-knapPI_12_1000_1000_4_-28054.opb
574  3.27  normalized-knapPI_1_5000_1000_2_-412188.opb
575  3.28  normalized-knapPI_2_10000_1000_1_-90204.opb
576  3.31  normalized-knapPI_2_5000_1000_1_-44356.opb
577  3.36  normalized-knapPI_6_1000_10000_5_-247215.opb
578  3.39  normalized-knapPI_3_5000_10000_3_-1593938.opb
579  3.51  normalized-knapPI_5_2000_1000_2_-48006.opb
580  3.63  normalized-knapPI_16_10000_1000_3_-633245.opb
581  3.63  normalized-knapPI_2_2000_10000_2_-327930.opb
582  3.66  normalized-knapPI_15_5000_1000_5_-125571.opb
583  3.71  normalized-knapPI_4_5000_1000_3_-80877.opb
584  4.05  normalized-knapPI_1_1000_10000_4_-1135110.opb
585  4.21  normalized-knapPI_5_1000_10000_2_-243637.opb
586  4.32  normalized-knapPI_6_2000_10000_3_-299684.opb
587  4.32  normalized-knapPI_2_1000_1000_5_-33904.opb
588  4.36  normalized-knapPI_15_5000_1000_3_-74916.opb
589  4.38  normalized-knapPI_1_1000_10000_5_-1271347.opb
590  4.43  normalized-knapPI_2_2000_1000_3_-44230.opb
591  4.44  normalized-knapPI_1_2000_10000_3_-1961245.opb
592  4.60  normalized-knapPI_3_10000_10000_2_-2384739.opb
593  4.82  normalized-knapPI_4_200_10000_2_-21967.opb
594  4.84  normalized-knapPI_2_1000_10000_4_-273316.opb
595  4.92  normalized-knapPI_3_5000_10000_5_-2356138.opb
596  5.04  normalized-knapPI_3_2000_10000_5_-939392.opb
597  5.07  normalized-knapPI_4_2000_1000_3_-32354.opb
598  5.60  normalized-knapPI_2_5000_10000_1_-446594.opb
599  5.68  normalized-knapPI_3_2000_1000_5_-93189.opb
600  5.70  normalized-knapPI_1_5000_1000_3_-497483.opb
601  5.73  normalized-knapPI_5_10000_10000_1_-1484157.opb
602  5.73  normalized-knapPI_1_2000_1000_3_-198902.opb
603  5.77  normalized-knapPI_4_100_1000_5_-2594.opb
604  5.84  normalized-knapPI_6_5000_10000_2_-497173.opb
605  5.90  normalized-knapPI_1_10000_1000_1_-563647.opb
606  6.06  normalized-knapPI_2_10000_1000_5_-337831.opb
607  6.12  normalized-knapPI_4_1000_10000_2_-107926.opb
608  6.23  normalized-knapPI_2_1000_1000_3_-22085.opb
609  6.32  normalized-knapPI_2_5000_1000_4_-138587.opb
610  6.32  normalized-knapPI_12_200_1000_3_-3400.opb
611  6.40  normalized-knapPI_3_2000_10000_4_-781987.opb
612  6.47  normalized-knapPI_3_10000_10000_3_-3189248.opb
613  6.57  normalized-knapPI_1_5000_1000_4_-587799.opb
614  6.59  normalized-knapPI_1_2000_10000_2_-1625464.opb
615  6.63  normalized-knapPI_13_5000_1000_5_-125817.opb
616  6.82  normalized-knapPI_2_1000_10000_3_-220157.opb
617  6.87  normalized-knapPI_6_2000_10000_5_-490392.opb
618  6.88  normalized-knapPI_1_2000_10000_5_-2725551.opb
619  7.37  normalized-knapPI_2_5000_1000_2_-78517.opb
620  7.47  normalized-knapPI_2_2000_1000_4_-55044.opb
621  7.53  normalized-knapPI_1_10000_10000_2_-8334617.opb
622  7.66  normalized-knapPI_6_10000_10000_5_-2451785.opb
623  7.81  normalized-knapPI_2_5000_1000_5_-169304.opb
624  7.83  normalized-knapPI_1_2000_10000_4_-2228187.opb
625  7.95  normalized-knapPI_5_5000_10000_2_-1193699.opb
626  8.01  normalized-knapPI_2_2000_10000_1_-174231.opb
627  8.59  normalized-knapPI_16_5000_1000_5_-456766.opb
628  8.64  normalized-knapPI_2_1000_1000_4_-26930.opb
629  8.92  normalized-knapPI_3_5000_1000_5_-232952.opb
630  9.31  normalized-knapPI_12_500_1000_4_-13861.opb
631  9.38  normalized-knapPI_15_10000_1000_3_-149844.opb
632  9.46  normalized-knapPI_5_1000_10000_3_-322069.opb
633  9.48  normalized-knapPI_12_2000_1000_1_-9118.opb
634  9.68  normalized-knapPI_14_1000_1000_2_-38335.opb
635  10.06  normalized-knapPI_4_2000_10000_1_-106879.opb
636  10.08  normalized-knapPI_14_500_1000_3_-27977.opb
637  10.42  normalized-knapPI_2_2000_10000_5_-662518.opb
638  11.50  normalized-knapPI_4_1000_1000_1_-5380.opb
639  11.61  normalized-knapPI_4_500_1000_2_-5426.opb
640  11.84  normalized-knapPI_2_5000_1000_3_-109727.opb
641  11.99  normalized-knapPI_15_5000_1000_4_-100383.opb
642  12.22  normalized-knapPI_1_10000_1000_3_-1006411.opb
643  12.36  normalized-knapPI_2_1000_10000_5_-330511.opb
644  12.84  normalized-knapPI_1_5000_10000_5_-6507005.opb
645  13.59  normalized-knapPI_2_10000_10000_1_-894931.opb
646  13.70  normalized-knapPI_5_5000_1000_1_-71745.opb
647  15.16  normalized-knapPI_4_500_10000_1_-27309.opb
648  15.53  normalized-knapPI_1_5000_10000_1_-2755662.opb
649  15.96  normalized-knapPI_12_5000_1000_1_-22847.opb
650  15.97  normalized-knapPI_6_10000_10000_1_-494410.opb
651  16.84  normalized-knapPI_1_10000_1000_2_-806767.opb
652  16.87  normalized-knapPI_4_2000_10000_4_-433195.opb
653  17.05  normalized-knapPI_3_5000_1000_4_-199683.opb
654  17.10  normalized-knapPI_4_1000_10000_4_-217786.opb
655  17.13  normalized-knapPI_5_5000_1000_4_-199316.opb
656  17.64  normalized-knapPI_2_10000_1000_3_-219078.opb
657  17.79  normalized-knapPI_3_10000_10000_5_-4701785.opb
658  17.97  normalized-knapPI_15_10000_1000_4_-199977.opb
659  18.05  normalized-knapPI_3_10000_1000_1_-146919.opb
660  18.40  normalized-knapPI_3_10000_1000_3_-322125.opb
661  18.77  normalized-knapPI_2_10000_1000_4_-277139.opb
662  18.77  normalized-knapPI_1_10000_10000_3_-9807732.opb
663  19.19  normalized-knapPI_1_10000_10000_1_-5677675.opb
664  19.35  normalized-knapPI_4_2000_1000_5_-54990.opb
665  19.57  normalized-knapPI_4_2000_1000_4_-42736.opb
666  20.13  normalized-knapPI_4_500_10000_5_-133620.opb
667  20.72  normalized-knapPI_2_10000_1000_2_-155987.opb
668  21.18  normalized-knapPI_1_10000_1000_4_-1151489.opb
669  21.80  normalized-knapPI_4_5000_10000_2_-541183.opb
670  22.12  normalized-knapPI_1_5000_10000_3_-4927726.opb
671  22.71  normalized-knapPI_13_10000_1000_5_-251737.opb
672  23.09  normalized-knapPI_1_5000_1000_5_-643542.opb
673  23.23  normalized-knapPI_3_10000_10000_4_-3972691.opb
674  24.07  normalized-knapPI_12_10000_1000_1_-45105.opb
675  25.33  normalized-knapPI_16_10000_1000_4_-775707.opb
676  25.34  normalized-knapPI_2_5000_10000_4_-1391285.opb
677  26.98  normalized-knapPI_6_2000_10000_4_-397987.opb
678  28.86  normalized-knapPI_5_2000_1000_3_-63340.opb
679  31.36  normalized-knapPI_6_5000_10000_3_-740938.opb
680  31.47  normalized-knapPI_4_1000_1000_4_-21627.opb
681  32.31  normalized-knapPI_2_2000_10000_4_-552322.opb
682  33.05  normalized-knapPI_2_2000_10000_3_-440394.opb
683  33.18  normalized-knapPI_12_500_1000_1_-2231.opb
684  33.42  normalized-knapPI_5_10000_1000_3_-320932.opb
685  38.22  normalized-knapPI_3_10000_1000_5_-467270.opb
686  38.24  normalized-knapPI_2_10000_10000_4_-2800942.opb
687  44.41  normalized-knapPI_16_5000_1000_3_-319681.opb
688  45.23  normalized-knapPI_4_100_10000_5_-26923.opb
689  45.58  normalized-knapPI_12_100_1000_4_-2739.opb
690  48.64  normalized-knapPI_14_1000_1000_5_-72286.opb
691  48.93  normalized-knapPI_5_10000_1000_2_-238597.opb
692  49.35  normalized-knapPI_2_10000_10000_2_-1567348.opb
693  51.83  normalized-knapPI_2_10000_10000_3_-2204389.opb
694  54.50  normalized-knapPI_3_10000_1000_2_-239710.opb
695  58.22  normalized-knapPI_2_5000_10000_5_-1682940.opb
696  60.19  normalized-knapPI_1_10000_1000_5_-1269659.opb
697  66.54  normalized-knapPI_2_5000_10000_2_-789375.opb
698  66.83  normalized-knapPI_4_1000_10000_3_-163185.opb
699  70.71  normalized-knapPI_1_5000_10000_4_-5605490.opb
700  71.26  normalized-knapPI_5_2000_1000_4_-80350.opb
701  79.72  normalized-knapPI_2_5000_10000_3_-1098450.opb
702  83.92  normalized-knapPI_4_2000_1000_1_-10699.opb
703  96.70  normalized-knapPI_1_5000_10000_2_-4072477.opb
704  98.80  normalized-knapPI_4_5000_1000_4_-108385.opb
705  100.53  normalized-knapPI_4_10000_1000_4_-215535.opb
706  103.99  normalized-knapPI_1_10000_10000_4_-11456508.opb
707  111.78  normalized-knapPI_15_10000_1000_5_-249006.opb
708  122.08  normalized-knapPI_4_1000_1000_2_-10876.opb
709  147.65  normalized-knapPI_12_5000_1000_3_-86156.opb
710  154.59  normalized-knapPI_14_200_1000_4_-13316.opb
711  162.82  normalized-knapPI_4_1000_1000_5_-27583.opb
712  164.80  normalized-knapPI_12_100_1000_3_-1700.opb
713  200.39  normalized-knapPI_5_200_1000_5_-9271.opb
714  205.39  normalized-knapPI_4_10000_10000_4_-2155731.opb
715  208.14  normalized-knapPI_4_10000_1000_2_-108512.opb
716  210.18  normalized-knapPI_4_2000_10000_2_-215229.opb
717  256.10  normalized-knapPI_5_10000_10000_4_-4012574.opb
718  256.39  normalized-knapPI_12_1000_1000_1_-4514.opb
719  276.32  normalized-knapPI_12_2000_1000_4_-56108.opb
720  288.97  normalized-knapPI_5_5000_1000_2_-118929.opb
721  308.91  normalized-knapPI_1_10000_10000_5_-12993597.opb
722  318.56  normalized-knapPI_4_10000_1000_3_-161828.opb
723  320.23  normalized-knapPI_4_5000_10000_4_-1075296.opb
724  321.73  normalized-knapPI_3_10000_1000_4_-397431.opb
725  357.05  normalized-knapPI_16_10000_1000_5_-912198.opb
726  420.08  normalized-knapPI_4_5000_1000_2_-54663.opb
727  504.63  normalized-knapPI_4_2000_1000_2_-21761.opb
728  514.55  normalized-knapPI_4_10000_1000_5_-270375.opb
729  701.46  normalized-knapPI_12_200_1000_2_-1452.opb
730  743.33  normalized-knapPI_5_200_10000_4_-76130.opb
731  791.35  normalized-knapPI_12_500_1000_5_-14157.opb
732  876.76  normalized-knapPI_4_2000_10000_5_-534402.opb
733  952.90  normalized-knapPI_12_10000_1000_3_-171292.opb
734  1180.39  normalized-knapPI_2_10000_10000_5_-3380973.opb
735  1610.16  normalized-knapPI_4_5000_10000_5_-1337662.opb
736  2213.61  normalized-knapPI_12_200_1000_4_-5478.opb


==> data-knap/runtime-counting.dat <==
1  0.01  normalized-knapPI_11_20_1000_2_-3990.opb
2  0.01  normalized-knapPI_11_100_1000_2_-3990.opb
3  0.01  normalized-knapPI_11_100_1000_1_-1428.opb
4  0.01  normalized-knapPI_11_20_1000_1_-1428.opb
5  0.01  normalized-knapPI_11_100_1000_5_-2392.opb
6  0.01  normalized-knapPI_11_200_1000_1_-1428.opb
7  0.01  normalized-knapPI_11_20_1000_3_-1800.opb
8  0.01  normalized-knapPI_11_20_1000_4_-1440.opb
9  0.01  normalized-knapPI_11_20_1000_5_-736.opb
10  0.01  normalized-knapPI_13_50_1000_1_-1989.opb
11  0.01  normalized-knapPI_13_20_1000_1_-1716.opb
12  0.01  normalized-knapPI_11_50_1000_3_-1800.opb
13  0.01  normalized-knapPI_11_100_1000_3_-2250.opb
14  0.01  normalized-knapPI_4_100_1000_1_-997.opb
15  0.01  normalized-knapPI_11_50_1000_1_-1428.opb
16  0.01  normalized-knapPI_9_100_1000_2_-997.opb
17  0.01  normalized-knapPI_13_20_1000_5_-1326.opb
18  0.01  normalized-knapPI_9_100_1000_1_-995.opb
19  0.01  normalized-knapPI_12_20_1000_1_-970.opb
20  0.01  normalized-knapPI_4_50_1000_1_-994.opb
21  0.01  normalized-knapPI_13_100_1000_1_-1989.opb
22  0.01  normalized-knapPI_4_100_10000_1_-9984.opb
23  0.01  normalized-knapPI_9_50_1000_4_-976.opb
24  0.01  normalized-knapPI_13_50_1000_2_-2806.opb
25  0.01  normalized-knapPI_13_20_1000_3_-1200.opb
26  0.01  normalized-knapPI_13_50_1000_4_-969.opb
27  0.01  normalized-knapPI_13_50_1000_3_-1200.opb
28  0.01  normalized-knapPI_13_100_1000_2_-2806.opb
29  0.01  normalized-knapPI_9_100_1000_3_-1942.opb
30  0.01  normalized-knapPI_11_50_1000_5_-1288.opb
31  0.01  normalized-knapPI_9_200_1000_1_-995.opb
32  0.01  normalized-knapPI_9_50_1000_1_-995.opb
33  0.01  normalized-knapPI_12_20_1000_2_-940.opb
34  0.01  normalized-knapPI_4_50_1000_3_-998.opb
35  0.01  normalized-knapPI_12_100_1000_2_-940.opb
36  0.01  normalized-knapPI_13_200_1000_1_-1989.opb
37  0.01  normalized-knapPI_4_200_1000_1_-997.opb
38  0.01  normalized-knapPI_13_20_1000_2_-2501.opb
39  0.01  normalized-knapPI_4_50_1000_2_-997.opb
40  0.01  normalized-knapPI_9_50_1000_3_-970.opb
41  0.01  normalized-knapPI_9_50_1000_2_-997.opb
42  0.01  normalized-knapPI_2_100_10000_1_-15785.opb
43  0.01  normalized-knapPI_4_50_10000_1_-9984.opb
44  0.01  normalized-knapPI_4_50_10000_2_-9955.opb
45  0.01  normalized-knapPI_11_50_1000_4_-1600.opb
46  0.01  normalized-knapPI_11_100_1000_4_-2580.opb
47  0.01  normalized-knapPI_12_200_1000_1_-970.opb
48  0.01  normalized-knapPI_14_200_1000_1_-5397.opb
49  0.01  normalized-knapPI_9_50_1000_5_-1933.opb
50  0.01  normalized-knapPI_9_200_1000_2_-2948.opb
51  0.01  normalized-knapPI_4_50_10000_3_-9743.opb
52  0.01  normalized-knapPI_3_50_10000_2_-17847.opb
53  0.01  normalized-knapPI_12_50_1000_2_-940.opb
54  0.01  normalized-knapPI_14_20_1000_1_-1794.opb
55  0.01  normalized-knapPI_15_20_1000_2_-948.opb
56  0.01  normalized-knapPI_4_50_1000_4_-999.opb
57  0.01  normalized-knapPI_11_50_1000_2_-3990.opb
58  0.01  normalized-knapPI_9_100_1000_4_-2942.opb
59  0.01  normalized-knapPI_16_20_1000_4_-2893.opb
60  0.01  normalized-knapPI_15_50_1000_2_-993.opb
61  0.01  normalized-knapPI_1_50_10000_2_-61669.opb
62  0.01  normalized-knapPI_13_50_1000_5_-1327.opb
63  0.01  normalized-knapPI_1_50_10000_1_-68946.opb
64  0.01  normalized-knapPI_6_50_1000_1_-994.opb
65  0.01  normalized-knapPI_11_500_1000_1_-3468.opb
66  0.01  normalized-knapPI_1_50_10000_3_-71860.opb
67  0.01  normalized-knapPI_9_100_1000_5_-3910.opb
68  0.01  normalized-knapPI_13_20_1000_4_-907.opb
69  0.01  normalized-knapPI_12_100_1000_1_-970.opb
70  0.01  normalized-knapPI_5_50_1000_1_-2096.opb
71  0.01  normalized-knapPI_16_20_1000_1_-2291.opb
72  0.01  normalized-knapPI_11_200_1000_2_-6460.opb
73  0.01  normalized-knapPI_13_200_1000_2_-3416.opb
74  0.01  normalized-knapPI_1_100_10000_1_-81021.opb
75  0.01  normalized-knapPI_3_200_10000_1_-26330.opb
76  0.01  normalized-knapPI_9_200_1000_3_-4922.opb
77  0.01  normalized-knapPI_2_50_10000_1_-13887.opb
78  0.01  normalized-knapPI_16_50_1000_1_-3408.opb
79  0.01  normalized-knapPI_14_50_1000_1_-2586.opb
80  0.01  normalized-knapPI_16_20_1000_2_-2296.opb
81  0.01  normalized-knapPI_5_200_1000_1_-2706.opb
82  0.01  normalized-knapPI_15_100_1000_1_-1011.opb
83  0.01  normalized-knapPI_14_100_1000_1_-3697.opb
84  0.01  normalized-knapPI_11_200_1000_3_-4500.opb
85  0.01  normalized-knapPI_16_100_1000_1_-4400.opb
86  0.01  normalized-knapPI_5_50_1000_2_-1901.opb
87  0.01  normalized-knapPI_9_500_1000_1_-3974.opb
88  0.01  normalized-knapPI_15_20_1000_1_-999.opb
89  0.01  normalized-knapPI_12_50_1000_1_-970.opb
90  0.01  normalized-knapPI_5_100_10000_2_-23420.opb
91  0.01  normalized-knapPI_1_50_1000_1_-8373.opb
92  0.01  normalized-knapPI_6_100_1000_2_-1043.opb
93  0.01  normalized-knapPI_12_20_1000_5_-990.opb
94  0.01  normalized-knapPI_13_200_1000_3_-3485.opb
95  0.01  normalized-knapPI_5_50_1000_4_-1872.opb
96  0.01  normalized-knapPI_15_50_1000_1_-1005.opb
97  0.01  normalized-knapPI_5_50_10000_3_-21864.opb
98  0.01  normalized-knapPI_1_100_10000_2_-95477.opb
99  0.01  normalized-knapPI_9_200_1000_4_-6869.opb
100  0.01  normalized-knapPI_3_100_1000_1_-2397.opb
101  0.01  normalized-knapPI_13_100_1000_5_-2601.opb
102  0.02  normalized-knapPI_1_50_1000_3_-5962.opb
103  0.02  normalized-knapPI_14_20_1000_2_-1743.opb
104  0.02  normalized-knapPI_1_100_10000_3_-101460.opb
105  0.02  normalized-knapPI_1_50_10000_4_-43181.opb
106  0.02  normalized-knapPI_14_20_1000_3_-1882.opb
107  0.02  normalized-knapPI_4_100_1000_4_-1977.opb
108  0.02  normalized-knapPI_3_50_1000_4_-1897.opb
109  0.02  normalized-knapPI_5_50_10000_1_-21980.opb
110  0.02  normalized-knapPI_11_200_1000_5_-4723.opb
111  0.02  normalized-knapPI_3_100_1000_2_-2243.opb
112  0.02  normalized-knapPI_1_100_1000_3_-9924.opb
113  0.02  normalized-knapPI_2_50_1000_2_-1352.opb
114  0.02  normalized-knapPI_9_1000_1000_1_-8943.opb
115  0.02  normalized-knapPI_15_20_1000_4_-1002.opb
116  0.02  normalized-knapPI_12_20_1000_3_-1360.opb
117  0.02  normalized-knapPI_6_50_1000_3_-998.opb
118  0.02  normalized-knapPI_6_100_1000_1_-997.opb
119  0.02  normalized-knapPI_3_50_1000_2_-1678.opb
120  0.02  normalized-knapPI_6_50_1000_2_-997.opb
121  0.02  normalized-knapPI_13_500_1000_1_-3198.opb
122  0.02  normalized-knapPI_9_200_1000_5_-8819.opb
123  0.02  normalized-knapPI_3_50_10000_1_-20862.opb
124  0.02  normalized-knapPI_11_200_1000_4_-5180.opb
125  0.02  normalized-knapPI_6_200_1000_1_-997.opb
126  0.02  normalized-knapPI_1_50_1000_4_-4888.opb
127  0.02  normalized-knapPI_14_20_1000_5_-2483.opb
128  0.02  normalized-knapPI_16_200_1000_2_-7963.opb
129  0.02  normalized-knapPI_6_50_1000_4_-999.opb
130  0.02  normalized-knapPI_1_200_1000_1_-11238.opb
131  0.02  normalized-knapPI_16_50_1000_5_-4195.opb
132  0.02  normalized-knapPI_2_200_10000_1_-19377.opb
133  0.02  normalized-knapPI_13_200_1000_4_-3680.opb
134  0.02  normalized-knapPI_13_100_1000_3_-1760.opb
135  0.02  normalized-knapPI_9_500_1000_2_-8952.opb
136  0.02  normalized-knapPI_3_200_1000_3_-6458.opb
137  0.02  normalized-knapPI_15_50_1000_3_-1008.opb
138  0.02  normalized-knapPI_5_100_10000_1_-23965.opb
139  0.02  normalized-knapPI_14_200_1000_5_-13715.opb
140  0.02  normalized-knapPI_6_200_1000_3_-2958.opb
141  0.02  normalized-knapPI_5_100_1000_1_-2295.opb
142  0.02  normalized-knapPI_15_20_1000_3_-1002.opb
143  0.02  normalized-knapPI_13_100_1000_4_-1734.opb
144  0.02  normalized-knapPI_15_100_1000_4_-2061.opb
145  0.02  normalized-knapPI_16_20_1000_3_-2189.opb
146  0.02  normalized-knapPI_5_50_10000_2_-18843.opb
147  0.02  normalized-knapPI_6_100_10000_1_-9984.opb
148  0.02  normalized-knapPI_1_50_1000_2_-5847.opb
149  0.02  normalized-knapPI_5_100_1000_2_-2399.opb
150  0.02  normalized-knapPI_3_50_1000_1_-1894.opb
151  0.02  normalized-knapPI_5_100_1000_5_-4470.opb
152  0.02  normalized-knapPI_2_50_10000_3_-15374.opb
153  0.02  normalized-knapPI_1_200_10000_1_-108079.opb
154  0.02  normalized-knapPI_16_20_1000_5_-3230.opb
155  0.02  normalized-knapPI_11_500_1000_2_-16910.opb
156  0.02  normalized-knapPI_12_20_1000_4_-1494.opb
157  0.02  normalized-knapPI_6_50_10000_1_-9984.opb
158  0.02  normalized-knapPI_14_100_1000_2_-3482.opb
159  0.02  normalized-knapPI_14_50_1000_2_-2581.opb
160  0.02  normalized-knapPI_15_20_1000_5_-969.opb
161  0.02  normalized-knapPI_16_100_1000_2_-3898.opb
162  0.02  normalized-knapPI_2_100_10000_2_-14736.opb
163  0.02  normalized-knapPI_9_500_1000_3_-13785.opb
164  0.02  normalized-knapPI_6_50_10000_2_-9955.opb
165  0.02  normalized-knapPI_6_50_1000_5_-1232.opb
166  0.02  normalized-knapPI_13_500_1000_4_-8907.opb
167  0.02  normalized-knapPI_3_50_1000_3_-1798.opb
168  0.02  normalized-knapPI_13_500_1000_2_-8845.opb
169  0.02  normalized-knapPI_1_200_10000_2_-174113.opb
170  0.02  normalized-knapPI_2_100_1000_1_-1514.opb
171  0.02  normalized-knapPI_1_50_10000_5_-57448.opb
172  0.02  normalized-knapPI_11_1000_1000_1_-7038.opb
173  0.02  normalized-knapPI_6_100_1000_3_-1522.opb
174  0.02  normalized-knapPI_2_100_1000_2_-1590.opb
175  0.02  normalized-knapPI_15_100_1000_2_-1008.opb
176  0.02  normalized-knapPI_13_200_1000_5_-5202.opb
177  0.02  normalized-knapPI_9_1000_1000_2_-18858.opb
178  0.02  normalized-knapPI_6_50_10000_5_-11530.opb
179  0.02  normalized-knapPI_13_1000_1000_1_-6513.opb
180  0.02  normalized-knapPI_6_200_1000_2_-1977.opb
181  0.02  normalized-knapPI_15_200_1000_5_-5067.opb
182  0.02  normalized-knapPI_9_2000_1000_1_-18907.opb
183  0.03  normalized-knapPI_2_50_1000_1_-1396.opb
184  0.03  normalized-knapPI_1_100_10000_4_-96006.opb
185  0.03  normalized-knapPI_3_200_1000_2_-4577.opb
186  0.03  normalized-knapPI_1_100_1000_1_-9147.opb
187  0.03  normalized-knapPI_9_500_1000_4_-18688.opb
188  0.03  normalized-knapPI_3_50_10000_5_-23529.opb
189  0.03  normalized-knapPI_3_50_10000_4_-18382.opb
190  0.03  normalized-knapPI_5_200_10000_2_-45993.opb
191  0.03  normalized-knapPI_16_50_1000_2_-3322.opb
192  0.03  normalized-knapPI_16_50_1000_4_-3908.opb
193  0.03  normalized-knapPI_3_200_1000_1_-2697.opb
194  0.03  normalized-knapPI_4_100_1000_2_-1041.opb
195  0.03  normalized-knapPI_13_500_1000_3_-8175.opb
196  0.03  normalized-knapPI_6_50_10000_4_-10437.opb
197  0.03  normalized-knapPI_15_200_1000_1_-1020.opb
198  0.03  normalized-knapPI_2_200_10000_4_-54266.opb
199  0.03  normalized-knapPI_14_20_1000_4_-2255.opb
200  0.03  normalized-knapPI_14_200_1000_3_-11972.opb
201  0.03  normalized-knapPI_14_50_1000_3_-3373.opb
202  0.03  normalized-knapPI_5_100_1000_3_-3094.opb
203  0.03  normalized-knapPI_3_100_10000_1_-23982.opb
204  0.03  normalized-knapPI_5_50_1000_3_-1944.opb
205  0.03  normalized-knapPI_9_500_1000_5_-23397.opb
206  0.03  normalized-knapPI_4_200_10000_1_-10311.opb
207  0.03  normalized-knapPI_9_1000_1000_3_-28610.opb
208  0.03  normalized-knapPI_16_50_1000_3_-3818.opb
209  0.03  normalized-knapPI_6_200_1000_4_-4068.opb
210  0.03  normalized-knapPI_3_500_1000_1_-7117.opb
211  0.03  normalized-knapPI_3_100_1000_3_-3320.opb
212  0.03  normalized-knapPI_6_200_10000_1_-10330.opb
213  0.03  normalized-knapPI_6_500_1000_2_-5036.opb
214  0.03  normalized-knapPI_2_50_10000_5_-17314.opb
215  0.03  normalized-knapPI_5_50_1000_5_-2351.opb
216  0.03  normalized-knapPI_11_2000_1000_1_-14076.opb
217  0.03  normalized-knapPI_14_50_1000_5_-3237.opb
218  0.03  normalized-knapPI_6_100_1000_4_-1873.opb
219  0.04  normalized-knapPI_11_1000_1000_4_-26780.opb
220  0.04  normalized-knapPI_4_500_1000_4_-10900.opb
221  0.04  normalized-knapPI_1_500_1000_1_-28857.opb
222  0.04  normalized-knapPI_13_2000_1000_1_-13026.opb
223  0.04  normalized-knapPI_6_200_10000_5_-48992.opb
224  0.04  normalized-knapPI_11_500_1000_3_-11250.opb
225  0.04  normalized-knapPI_16_200_1000_1_-5370.opb
226  0.04  normalized-knapPI_6_500_1000_3_-7217.opb
227  0.04  normalized-knapPI_1_1000_10000_3_-1050318.opb
228  0.04  normalized-knapPI_16_100_1000_5_-8569.opb
229  0.04  normalized-knapPI_15_200_1000_2_-2031.opb
230  0.04  normalized-knapPI_6_500_1000_1_-2517.opb
231  0.04  normalized-knapPI_15_500_1000_3_-7491.opb
232  0.04  normalized-knapPI_1_100_1000_4_-10293.opb
233  0.04  normalized-knapPI_2_50_10000_4_-12918.opb
234  0.04  normalized-knapPI_1_200_1000_5_-24000.opb
235  0.04  normalized-knapPI_9_2000_1000_2_-38658.opb
236  0.04  normalized-knapPI_6_100_10000_5_-24973.opb
237  0.04  normalized-knapPI_15_50_1000_4_-1011.opb
238  0.04  normalized-knapPI_15_200_1000_4_-4266.opb
239  0.04  normalized-knapPI_3_200_1000_5_-8982.opb
240  0.04  normalized-knapPI_6_500_10000_1_-25359.opb
241  0.04  normalized-knapPI_9_1000_1000_4_-38127.opb
242  0.04  normalized-knapPI_3_50_10000_3_-16737.opb
243  0.04  normalized-knapPI_15_500_1000_2_-5043.opb
244  0.04  normalized-knapPI_11_500_1000_4_-13180.opb
245  0.04  normalized-knapPI_3_500_1000_2_-11836.opb
246  0.04  normalized-knapPI_5_100_1000_4_-3735.opb
247  0.04  normalized-knapPI_3_1000_1000_2_-24196.opb
248  0.04  normalized-knapPI_2_100_1000_3_-2117.opb
249  0.04  normalized-knapPI_6_100_10000_4_-19735.opb
250  0.04  normalized-knapPI_5_50_10000_5_-22000.opb
251  0.04  normalized-knapPI_13_1000_1000_2_-18239.opb
252  0.04  normalized-knapPI_15_1000_1000_1_-4950.opb
253  0.04  normalized-knapPI_5_200_10000_1_-28310.opb
254  0.04  normalized-knapPI_2_50_10000_2_-12453.opb
255  0.05  normalized-knapPI_1_100_1000_2_-8600.opb
256  0.05  normalized-knapPI_5_100_10000_4_-37099.opb
257  0.05  normalized-knapPI_2_50_1000_3_-1348.opb
258  0.05  normalized-knapPI_6_1000_1000_2_-9996.opb
259  0.05  normalized-knapPI_12_50_1000_4_-1660.opb
260  0.05  normalized-knapPI_5_200_1000_2_-4928.opb
261  0.05  normalized-knapPI_6_100_1000_5_-2399.opb
262  0.05  normalized-knapPI_3_1000_1000_5_-46333.opb
263  0.05  normalized-knapPI_13_500_1000_5_-12852.opb
264  0.05  normalized-knapPI_13_1000_1000_4_-18178.opb
265  0.05  normalized-knapPI_9_1000_1000_5_-47911.opb
266  0.05  normalized-knapPI_9_5000_1000_1_-48768.opb
267  0.05  normalized-knapPI_3_50_1000_5_-2415.opb
268  0.05  normalized-knapPI_3_2000_1000_1_-28919.opb
269  0.05  normalized-knapPI_6_200_10000_2_-21006.opb
270  0.05  normalized-knapPI_2_100_10000_3_-22847.opb
271  0.05  normalized-knapPI_14_200_1000_2_-6898.opb
272  0.05  normalized-knapPI_16_100_1000_3_-6166.opb
273  0.05  normalized-knapPI_11_500_1000_5_-11684.opb
274  0.05  normalized-knapPI_1_50_1000_5_-4889.opb
275  0.05  normalized-knapPI_6_50_10000_3_-9743.opb
276  0.05  normalized-knapPI_1_500_10000_1_-247059.opb
277  0.05  normalized-knapPI_6_100_10000_3_-15245.opb
278  0.05  normalized-knapPI_11_2000_1000_2_-66310.opb
279  0.05  normalized-knapPI_6_200_1000_5_-4982.opb
280  0.06  normalized-knapPI_3_100_10000_2_-21726.opb
281  0.06  normalized-knapPI_6_2000_1000_1_-9819.opb
282  0.06  normalized-knapPI_16_500_1000_5_-45921.opb
283  0.06  normalized-knapPI_6_100_10000_2_-10726.opb
284  0.06  normalized-knapPI_15_100_1000_3_-1482.opb
285  0.06  normalized-knapPI_2_100_10000_5_-34346.opb
286  0.06  normalized-knapPI_3_200_10000_2_-44006.opb
287  0.06  normalized-knapPI_14_1000_1000_1_-26616.opb
288  0.06  normalized-knapPI_1_200_1000_2_-17058.opb
289  0.06  normalized-knapPI_3_100_10000_4_-36729.opb
290  0.06  normalized-knapPI_13_1000_1000_3_-16425.opb
291  0.06  normalized-knapPI_14_50_1000_4_-3290.opb
292  0.06  normalized-knapPI_9_2000_1000_3_-58116.opb
293  0.06  normalized-knapPI_16_200_1000_3_-13071.opb
294  0.06  normalized-knapPI_14_2000_1000_1_-54180.opb
295  0.07  normalized-knapPI_3_500_10000_2_-112650.opb
296  0.07  normalized-knapPI_3_500_10000_1_-72359.opb
297  0.07  normalized-knapPI_13_2000_1000_3_-33075.opb
298  0.07  normalized-knapPI_5_500_1000_1_-7241.opb
299  0.07  normalized-knapPI_6_500_1000_5_-13016.opb
300  0.07  normalized-knapPI_15_50_1000_5_-1047.opb
301  0.07  normalized-knapPI_6_500_1000_4_-10119.opb
302  0.07  normalized-knapPI_14_100_1000_5_-6611.opb
303  0.07  normalized-knapPI_16_200_1000_5_-18008.opb
304  0.07  normalized-knapPI_15_2000_1000_2_-20568.opb
305  0.07  normalized-knapPI_12_200_1000_5_-5742.opb
306  0.07  normalized-knapPI_3_100_1000_4_-3773.opb
307  0.07  normalized-knapPI_11_5000_1000_1_-35292.opb
308  0.07  normalized-knapPI_1_500_1000_3_-50896.opb
309  0.07  normalized-knapPI_2_50_1000_4_-1319.opb
310  0.07  normalized-knapPI_4_1000_1000_3_-15951.opb
311  0.07  normalized-knapPI_4_50_10000_4_-10416.opb
312  0.08  normalized-knapPI_14_100_1000_3_-5765.opb
313  0.08  normalized-knapPI_11_1000_1000_5_-23276.opb
314  0.08  normalized-knapPI_4_500_10000_4_-109129.opb
315  0.08  normalized-knapPI_11_2000_1000_3_-45360.opb
316  0.08  normalized-knapPI_11_1000_1000_2_-33250.opb
317  0.08  normalized-knapPI_16_500_1000_2_-22574.opb
318  0.08  normalized-knapPI_9_2000_1000_4_-77395.opb
319  0.08  normalized-knapPI_2_500_10000_1_-46285.opb
320  0.08  normalized-knapPI_13_5000_1000_1_-32448.opb
321  0.08  normalized-knapPI_3_100_10000_3_-32245.opb
322  0.08  normalized-knapPI_4_100_1000_3_-1619.opb
323  0.08  normalized-knapPI_1_500_1000_4_-61333.opb
324  0.08  normalized-knapPI_11_1000_1000_3_-22680.opb
325  0.08  normalized-knapPI_6_1000_1000_3_-14680.opb
326  0.08  normalized-knapPI_5_500_1000_4_-20267.opb
327  0.08  normalized-knapPI_16_2000_1000_1_-54945.opb
328  0.09  normalized-knapPI_4_100_10000_2_-10706.opb
329  0.09  normalized-knapPI_1_1000_1000_2_-88527.opb
330  0.09  normalized-knapPI_2_50_1000_5_-1683.opb
331  0.09  normalized-knapPI_16_1000_1000_3_-64241.opb
332  0.09  normalized-knapPI_6_1000_1000_1_-4990.opb
333  0.09  normalized-knapPI_3_500_1000_5_-23216.opb
334  0.09  normalized-knapPI_3_100_1000_5_-4599.opb
335  0.09  normalized-knapPI_2_200_1000_1_-1634.opb
336  0.09  normalized-knapPI_15_200_1000_3_-2916.opb
337  0.09  normalized-knapPI_15_100_1000_5_-2235.opb
338  0.10  normalized-knapPI_5_500_1000_5_-22976.opb
339  0.10  normalized-knapPI_5_200_1000_3_-6247.opb
340  0.10  normalized-knapPI_3_200_1000_4_-7968.opb
341  0.10  normalized-knapPI_1_100_1000_5_-9391.opb
342  0.10  normalized-knapPI_2_200_1000_2_-3321.opb
343  0.10  normalized-knapPI_1_200_10000_3_-219264.opb
344  0.10  normalized-knapPI_3_500_1000_4_-20319.opb
345  0.10  normalized-knapPI_1_200_10000_4_-217984.opb
346  0.10  normalized-knapPI_15_2000_1000_1_-9963.opb
347  0.10  normalized-knapPI_16_500_1000_1_-13145.opb
348  0.10  normalized-knapPI_6_200_10000_3_-29571.opb
349  0.10  normalized-knapPI_16_500_1000_3_-31941.opb
350  0.11  normalized-knapPI_15_1000_1000_2_-10122.opb
351  0.11  normalized-knapPI_15_500_1000_4_-10119.opb
352  0.11  normalized-knapPI_1_100_10000_5_-111273.opb
353  0.11  normalized-knapPI_6_5000_1000_1_-24805.opb
354  0.11  normalized-knapPI_15_500_1000_1_-2508.opb
355  0.11  normalized-knapPI_3_1000_10000_2_-240124.opb
356  0.11  normalized-knapPI_5_200_1000_4_-8020.opb
357  0.11  normalized-knapPI_5_100_10000_3_-31938.opb
358  0.12  normalized-knapPI_2_100_10000_4_-25763.opb
359  0.12  normalized-knapPI_3_500_1000_3_-16117.opb
360  0.12  normalized-knapPI_6_2000_1000_2_-20001.opb
361  0.12  normalized-knapPI_4_200_1000_2_-2073.opb
362  0.13  normalized-knapPI_3_200_10000_5_-93992.opb
363  0.13  normalized-knapPI_5_50_10000_4_-18105.opb
364  0.13  normalized-knapPI_2_100_1000_5_-3352.opb
365  0.13  normalized-knapPI_3_1000_1000_1_-14390.opb
366  0.13  normalized-knapPI_4_200_1000_3_-3152.opb
367  0.13  normalized-knapPI_1_1000_10000_1_-524753.opb
368  0.13  normalized-knapPI_1_1000_1000_1_-54503.opb
369  0.13  normalized-knapPI_2_500_10000_3_-110514.opb
370  0.13  normalized-knapPI_5_1000_1000_3_-31556.opb
371  0.13  normalized-knapPI_6_1000_10000_1_-48980.opb
372  0.14  normalized-knapPI_16_100_1000_4_-8018.opb
373  0.14  normalized-knapPI_14_100_1000_4_-6730.opb
374  0.14  normalized-knapPI_5_1000_1000_2_-24297.opb
375  0.14  normalized-knapPI_13_5000_1000_2_-93086.opb
376  0.14  normalized-knapPI_15_1000_1000_3_-15009.opb
377  0.15  normalized-knapPI_5_100_10000_5_-43621.opb
378  0.15  normalized-knapPI_6_2000_1000_4_-39215.opb
379  0.15  normalized-knapPI_1_1000_1000_4_-125709.opb
380  0.15  normalized-knapPI_6_500_10000_3_-74197.opb
381  0.15  normalized-knapPI_2_200_10000_2_-30922.opb
382  0.15  normalized-knapPI_4_50_10000_5_-11993.opb
383  0.15  normalized-knapPI_6_1000_1000_5_-25433.opb
384  0.15  normalized-knapPI_6_200_10000_4_-39434.opb
385  0.15  normalized-knapPI_16_200_1000_4_-15937.opb
386  0.15  normalized-knapPI_6_500_10000_4_-101327.opb
387  0.15  normalized-knapPI_1_1000_1000_3_-98306.opb
388  0.16  normalized-knapPI_16_1000_1000_5_-91854.opb
389  0.16  normalized-knapPI_2_100_1000_4_-2788.opb
390  0.16  normalized-knapPI_16_5000_1000_1_-138116.opb
391  0.16  normalized-knapPI_14_500_1000_1_-12746.opb
392  0.16  normalized-knapPI_1_200_1000_4_-24880.opb
393  0.16  normalized-knapPI_11_2000_1000_4_-53660.opb
394  0.16  normalized-knapPI_11_10000_1000_1_-69666.opb
395  0.17  normalized-knapPI_1_2000_1000_1_-110625.opb
396  0.17  normalized-knapPI_9_5000_1000_2_-98058.opb
397  0.17  normalized-knapPI_13_10000_1000_1_-64077.opb
398  0.17  normalized-knapPI_9_10000_1000_1_-98600.opb
399  0.17  normalized-knapPI_6_1000_1000_4_-19867.opb
400  0.18  normalized-knapPI_1_200_1000_3_-19084.opb
401  0.18  normalized-knapPI_6_2000_1000_3_-29714.opb
402  0.18  normalized-knapPI_9_2000_1000_5_-96497.opb
403  0.18  normalized-knapPI_5_200_10000_3_-64848.opb
404  0.18  normalized-knapPI_3_1000_1000_3_-32480.opb
405  0.19  normalized-knapPI_3_100_10000_5_-45972.opb
406  0.20  normalized-knapPI_15_500_1000_5_-12915.opb
407  0.20  normalized-knapPI_11_5000_1000_2_-166440.opb
408  0.20  normalized-knapPI_11_2000_1000_5_-47748.opb
409  0.21  normalized-knapPI_15_1000_1000_5_-25968.opb
410  0.21  normalized-knapPI_13_5000_1000_3_-80700.opb
411  0.21  normalized-knapPI_12_1000_1000_3_-17136.opb
412  0.21  normalized-knapPI_3_200_10000_4_-76434.opb
413  0.21  normalized-knapPI_2_200_1000_4_-5566.opb
414  0.21  normalized-knapPI_16_1000_1000_1_-27147.opb
415  0.22  normalized-knapPI_6_500_10000_2_-51650.opb
416  0.22  normalized-knapPI_3_2000_1000_2_-47501.opb
417  0.22  normalized-knapPI_11_5000_1000_3_-114030.opb
418  0.22  normalized-knapPI_6_500_10000_5_-122868.opb
419  0.23  normalized-knapPI_2_500_1000_2_-8249.opb
420  0.23  normalized-knapPI_13_2000_1000_2_-36051.opb
421  0.23  normalized-knapPI_2_2000_1000_2_-31812.opb
422  0.24  normalized-knapPI_4_5000_1000_1_-26956.opb
423  0.24  normalized-knapPI_3_1000_1000_4_-39767.opb
424  0.26  normalized-knapPI_2_500_1000_1_-4566.opb
425  0.26  normalized-knapPI_1_500_1000_2_-44338.opb
426  0.26  normalized-knapPI_2_200_10000_3_-44556.opb
427  0.27  normalized-knapPI_5_500_10000_1_-70063.opb
428  0.27  normalized-knapPI_6_10000_1000_1_-49519.opb
429  0.28  normalized-knapPI_1_500_1000_5_-64487.opb
430  0.29  normalized-knapPI_16_10000_1000_1_-277046.opb
431  0.29  normalized-knapPI_2_500_1000_5_-16380.opb
432  0.29  normalized-knapPI_15_2000_1000_4_-40743.opb
433  0.29  normalized-knapPI_6_5000_1000_2_-50262.opb
434  0.30  normalized-knapPI_1_5000_1000_1_-276457.opb
435  0.30  normalized-knapPI_4_1000_10000_5_-268720.opb
436  0.30  normalized-knapPI_2_1000_1000_1_-9052.opb
437  0.30  normalized-knapPI_5_500_1000_3_-15918.opb
438  0.30  normalized-knapPI_4_200_1000_5_-5372.opb
439  0.31  normalized-knapPI_3_2000_10000_2_-485625.opb
440  0.31  normalized-knapPI_15_5000_1000_1_-25182.opb
441  0.32  normalized-knapPI_5_1000_1000_4_-40866.opb
442  0.35  normalized-knapPI_6_5000_1000_4_-99583.opb
443  0.36  normalized-knapPI_3_5000_10000_1_-740112.opb
444  0.36  normalized-knapPI_13_5000_1000_4_-92845.opb
445  0.36  normalized-knapPI_5_1000_1000_1_-14202.opb
446  0.36  normalized-knapPI_15_1000_1000_4_-20175.opb
447  0.36  normalized-knapPI_12_100_1000_5_-2871.opb
448  0.37  normalized-knapPI_4_100_10000_4_-20695.opb
449  0.37  normalized-knapPI_14_2000_1000_4_-128348.opb
450  0.38  normalized-knapPI_3_2000_1000_4_-80315.opb
451  0.39  normalized-knapPI_2_1000_1000_2_-16184.opb
452  0.40  normalized-knapPI_2_500_10000_2_-84358.opb
453  0.40  normalized-knapPI_2_200_1000_3_-4207.opb
454  0.42  normalized-knapPI_1_500_10000_3_-512099.opb
455  0.42  normalized-knapPI_11_5000_1000_4_-130080.opb
456  0.42  normalized-knapPI_6_5000_1000_3_-74225.opb
457  0.42  normalized-knapPI_1_2000_10000_1_-1074255.opb
458  0.42  normalized-knapPI_4_500_1000_5_-13991.opb
459  0.43  normalized-knapPI_3_1000_10000_1_-147980.opb
460  0.43  normalized-knapPI_6_2000_1000_5_-50689.opb
461  0.44  normalized-knapPI_2_1000_10000_1_-90707.opb
462  0.46  normalized-knapPI_4_5000_1000_5_-135605.opb
463  0.46  normalized-knapPI_15_10000_1000_1_-50622.opb
464  0.46  normalized-knapPI_13_2000_1000_5_-50848.opb
465  0.47  normalized-knapPI_11_10000_1000_2_-333640.opb
466  0.47  normalized-knapPI_11_5000_1000_5_-117668.opb
467  0.48  normalized-knapPI_16_2000_1000_5_-183168.opb
468  0.48  normalized-knapPI_4_10000_10000_2_-1075759.opb
469  0.48  normalized-knapPI_13_1000_1000_5_-25297.opb
470  0.49  normalized-knapPI_16_1000_1000_2_-44773.opb
471  0.49  normalized-knapPI_3_500_10000_3_-159197.opb
472  0.50  normalized-knapPI_3_200_10000_3_-61571.opb
473  0.52  normalized-knapPI_11_10000_1000_5_-236992.opb
474  0.52  normalized-knapPI_6_10000_1000_5_-248270.opb
475  0.52  normalized-knapPI_6_10000_1000_2_-99710.opb
476  0.53  normalized-knapPI_12_50_1000_3_-1360.opb
477  0.53  normalized-knapPI_6_10000_1000_3_-148525.opb
478  0.54  normalized-knapPI_2_200_10000_5_-66847.opb
479  0.54  normalized-knapPI_16_1000_1000_4_-77577.opb
480  0.55  normalized-knapPI_13_10000_1000_2_-186050.opb
481  0.55  normalized-knapPI_1_500_10000_2_-399276.opb
482  0.59  normalized-knapPI_13_10000_1000_3_-160910.opb
483  0.60  normalized-knapPI_4_100_10000_3_-16212.opb
484  0.60  normalized-knapPI_3_5000_10000_4_-1980276.opb
485  0.61  normalized-knapPI_1_1000_1000_5_-134681.opb
486  0.61  normalized-knapPI_15_2000_1000_3_-30066.opb
487  0.61  normalized-knapPI_13_2000_1000_4_-37058.opb
488  0.62  normalized-knapPI_2_200_1000_5_-6761.opb
489  0.63  normalized-knapPI_2_500_10000_4_-134109.opb
490  0.66  normalized-knapPI_11_10000_1000_3_-226710.opb
491  0.72  normalized-knapPI_5_500_10000_4_-194082.opb
492  0.74  normalized-knapPI_3_5000_1000_2_-119762.opb
493  0.74  normalized-knapPI_1_2000_1000_4_-239007.opb
494  0.75  normalized-knapPI_2_500_1000_4_-13910.opb
495  0.81  normalized-knapPI_6_10000_10000_2_-986739.opb
496  0.85  normalized-knapPI_6_1000_10000_3_-150482.opb
497  0.86  normalized-knapPI_1_200_10000_5_-266311.opb
498  0.87  normalized-knapPI_6_1000_10000_4_-201174.opb
499  0.88  normalized-knapPI_4_200_10000_2_-21967.opb
500  0.88  normalized-knapPI_6_5000_10000_4_-986276.opb
501  0.89  normalized-knapPI_4_10000_10000_1_-538481.opb
502  0.89  normalized-knapPI_3_500_10000_4_-195327.opb
503  0.93  normalized-knapPI_3_1000_10000_3_-319482.opb
504  0.93  normalized-knapPI_15_2000_1000_5_-50838.opb
505  0.94  normalized-knapPI_6_10000_1000_4_-197731.opb
506  1.02  normalized-knapPI_2_500_1000_3_-10764.opb
507  1.03  normalized-knapPI_4_500_1000_2_-5426.opb
508  1.05  normalized-knapPI_2_1000_10000_2_-165611.opb
509  1.06  normalized-knapPI_5_500_10000_5_-235050.opb
510  1.09  normalized-knapPI_3_2000_10000_3_-644684.opb
511  1.09  normalized-knapPI_16_2000_1000_3_-128038.opb
512  1.13  normalized-knapPI_12_50_1000_5_-1485.opb
513  1.14  normalized-knapPI_2_5000_1000_1_-44356.opb
514  1.15  normalized-knapPI_1_1000_10000_2_-791093.opb
515  1.17  normalized-knapPI_6_5000_10000_5_-1226138.opb
516  1.19  normalized-knapPI_11_10000_1000_4_-260380.opb
517  1.24  normalized-knapPI_2_10000_1000_1_-90204.opb
518  1.26  normalized-knapPI_6_5000_1000_5_-124652.opb
519  1.27  normalized-knapPI_3_5000_1000_1_-72505.opb
520  1.31  normalized-knapPI_3_1000_10000_4_-393174.opb
521  1.36  normalized-knapPI_6_10000_10000_4_-1977691.opb
522  1.38  normalized-knapPI_2_2000_1000_3_-44230.opb
523  1.39  normalized-knapPI_2_2000_1000_1_-18051.opb
524  1.40  normalized-knapPI_16_10000_1000_2_-464756.opb
525  1.45  normalized-knapPI_3_1000_10000_5_-473215.opb
526  1.48  normalized-knapPI_5_1000_1000_5_-46434.opb
527  1.58  normalized-knapPI_13_10000_1000_4_-185858.opb
528  1.60  normalized-knapPI_2_500_10000_5_-167641.opb
529  1.65  normalized-knapPI_3_2000_10000_1_-298077.opb
530  1.65  normalized-knapPI_3_5000_1000_3_-160725.opb
531  1.67  normalized-knapPI_1_500_10000_4_-564247.opb
532  1.74  normalized-knapPI_3_500_10000_5_-239868.opb
533  1.74  normalized-knapPI_3_2000_1000_3_-64314.opb
534  1.78  normalized-knapPI_1_2000_1000_3_-198902.opb
535  1.78  normalized-knapPI_3_10000_10000_1_-1492410.opb
536  1.79  normalized-knapPI_5_1000_10000_5_-468478.opb
537  1.82  normalized-knapPI_4_5000_10000_3_-807453.opb
538  1.82  normalized-knapPI_6_2000_10000_1_-98077.opb
539  1.83  normalized-knapPI_1_2000_1000_2_-171647.opb
540  1.87  normalized-knapPI_5_1000_10000_1_-146390.opb
541  1.94  normalized-knapPI_16_5000_1000_4_-388055.opb
542  1.94  normalized-knapPI_6_1000_10000_2_-99124.opb
543  1.99  normalized-knapPI_4_500_10000_3_-80048.opb
544  2.02  normalized-knapPI_15_10000_1000_2_-101286.opb
545  2.07  normalized-knapPI_6_10000_10000_3_-1494248.opb
546  2.13  normalized-knapPI_3_5000_10000_2_-1197173.opb
547  2.17  normalized-knapPI_16_500_1000_4_-38303.opb
548  2.18  normalized-knapPI_12_200_1000_3_-3400.opb
549  2.20  normalized-knapPI_15_5000_1000_2_-50988.opb
550  2.28  normalized-knapPI_5_2000_10000_1_-292470.opb
551  2.30  normalized-knapPI_5_1000_10000_4_-393112.opb
552  2.42  normalized-knapPI_15_5000_1000_4_-100383.opb
553  2.50  normalized-knapPI_4_10000_1000_1_-53919.opb
554  2.60  normalized-knapPI_16_2000_1000_4_-156978.opb
555  2.69  normalized-knapPI_1_5000_1000_2_-412188.opb
556  2.72  normalized-knapPI_1_500_10000_5_-634907.opb
557  2.73  normalized-knapPI_1_2000_10000_3_-1961245.opb
558  2.79  normalized-knapPI_5_5000_10000_1_-733679.opb
559  2.86  normalized-knapPI_3_10000_1000_1_-146919.opb
560  2.89  normalized-knapPI_16_2000_1000_2_-91425.opb
561  2.92  normalized-knapPI_3_2000_10000_4_-781987.opb
562  3.09  normalized-knapPI_6_2000_10000_2_-197625.opb
563  3.14  normalized-knapPI_15_5000_1000_5_-125571.opb
564  3.17  normalized-knapPI_1_1000_10000_5_-1271347.opb
565  3.19  normalized-knapPI_5_1000_10000_2_-243637.opb
566  3.32  normalized-knapPI_1_5000_10000_1_-2755662.opb
567  3.34  normalized-knapPI_12_500_1000_3_-8500.opb
568  3.52  normalized-knapPI_4_50_1000_5_-1278.opb
569  3.53  normalized-knapPI_2_1000_10000_3_-220157.opb
570  3.53  normalized-knapPI_2_1000_1000_5_-33904.opb
571  3.54  normalized-knapPI_5_2000_1000_1_-28124.opb
572  3.60  normalized-knapPI_16_5000_1000_2_-232847.opb
573  3.63  normalized-knapPI_5_500_1000_2_-12369.opb
574  3.72  normalized-knapPI_2_1000_1000_3_-22085.opb
575  3.73  normalized-knapPI_5_5000_10000_3_-1594464.opb
576  3.76  normalized-knapPI_15_5000_1000_3_-74916.opb
577  3.99  normalized-knapPI_4_5000_1000_3_-80877.opb
578  4.03  normalized-knapPI_6_2000_10000_3_-299684.opb
579  4.07  normalized-knapPI_16_10000_1000_3_-633245.opb
580  4.29  normalized-knapPI_6_5000_10000_1_-246112.opb
581  4.37  normalized-knapPI_3_2000_1000_5_-93189.opb
582  4.81  normalized-knapPI_2_1000_10000_4_-273316.opb
583  4.98  normalized-knapPI_3_5000_10000_5_-2356138.opb
584  5.00  normalized-knapPI_1_2000_10000_2_-1625464.opb
585  5.01  normalized-knapPI_2_10000_1000_5_-337831.opb
586  5.01  normalized-knapPI_1_5000_1000_3_-497483.opb
587  5.01  normalized-knapPI_1_10000_1000_1_-563647.opb
588  5.16  normalized-knapPI_2_2000_10000_2_-327930.opb
589  5.37  normalized-knapPI_2_2000_1000_5_-67455.opb
590  5.65  normalized-knapPI_2_5000_10000_1_-446594.opb
591  5.84  normalized-knapPI_14_500_1000_5_-35578.opb
592  6.05  normalized-knapPI_4_200_10000_3_-31512.opb
593  6.23  normalized-knapPI_2_2000_10000_1_-174231.opb
594  6.34  normalized-knapPI_13_5000_1000_5_-125817.opb
595  6.58  normalized-knapPI_3_5000_10000_3_-1593938.opb
596  6.62  normalized-knapPI_4_200_10000_5_-52893.opb
597  6.72  normalized-knapPI_3_10000_10000_4_-3972691.opb
598  6.74  normalized-knapPI_5_5000_10000_2_-1193699.opb
599  6.88  normalized-knapPI_6_1000_10000_5_-247215.opb
600  6.94  normalized-knapPI_2_5000_1000_2_-78517.opb
601  6.95  normalized-knapPI_2_5000_1000_4_-138587.opb
602  6.96  normalized-knapPI_12_1000_1000_5_-28017.opb
603  7.07  normalized-knapPI_16_5000_1000_5_-456766.opb
604  7.29  normalized-knapPI_5_2000_1000_2_-48006.opb
605  7.51  normalized-knapPI_3_2000_10000_5_-939392.opb
606  7.52  normalized-knapPI_6_2000_10000_4_-397987.opb
607  7.63  normalized-knapPI_3_10000_10000_3_-3189248.opb
608  7.76  normalized-knapPI_1_1000_10000_4_-1135110.opb
609  8.14  normalized-knapPI_3_5000_1000_5_-232952.opb
610  8.39  normalized-knapPI_15_10000_1000_5_-249006.opb
611  8.41  normalized-knapPI_6_10000_10000_5_-2451785.opb
612  8.55  normalized-knapPI_2_2000_1000_4_-55044.opb
613  8.60  normalized-knapPI_3_10000_10000_2_-2384739.opb
614  8.84  normalized-knapPI_12_200_1000_4_-5478.opb
615  9.02  normalized-knapPI_1_2000_10000_4_-2228187.opb
616  9.23  normalized-knapPI_12_500_1000_4_-13861.opb
617  9.33  normalized-knapPI_6_10000_10000_1_-494410.opb
618  9.96  normalized-knapPI_2_1000_1000_4_-26930.opb
619  11.36  normalized-knapPI_12_100_1000_4_-2739.opb
620  11.41  normalized-knapPI_3_10000_1000_3_-322125.opb
621  12.19  normalized-knapPI_1_10000_10000_1_-5677675.opb
622  12.30  normalized-knapPI_6_5000_10000_2_-497173.opb
623  12.95  normalized-knapPI_2_5000_1000_5_-169304.opb
624  13.20  normalized-knapPI_6_2000_10000_5_-490392.opb
625  13.34  normalized-knapPI_1_2000_1000_5_-259950.opb
626  13.92  normalized-knapPI_2_10000_1000_3_-219078.opb
627  14.88  normalized-knapPI_16_10000_1000_4_-775707.opb
628  15.09  normalized-knapPI_1_10000_10000_3_-9807732.opb
629  15.10  normalized-knapPI_14_1000_1000_2_-38335.opb
630  15.16  normalized-knapPI_15_10000_1000_4_-199977.opb
631  15.53  normalized-knapPI_2_5000_1000_3_-109727.opb
632  16.19  normalized-knapPI_1_5000_10000_5_-6507005.opb
633  17.19  normalized-knapPI_16_5000_1000_3_-319681.opb
634  17.46  normalized-knapPI_1_10000_1000_3_-1006411.opb
635  17.69  normalized-knapPI_6_5000_10000_3_-740938.opb
636  17.72  normalized-knapPI_12_2000_1000_1_-9118.opb
637  17.81  normalized-knapPI_3_5000_1000_4_-199683.opb
638  18.62  normalized-knapPI_1_10000_10000_4_-11456508.opb
639  18.91  normalized-knapPI_1_10000_10000_2_-8334617.opb
640  19.48  normalized-knapPI_2_2000_10000_4_-552322.opb
641  20.52  normalized-knapPI_5_5000_1000_1_-71745.opb
642  20.74  normalized-knapPI_5_1000_10000_3_-322069.opb
643  20.88  normalized-knapPI_1_10000_1000_2_-806767.opb
644  21.05  normalized-knapPI_2_10000_1000_2_-155987.opb
645  21.69  normalized-knapPI_13_10000_1000_5_-251737.opb
646  22.02  normalized-knapPI_12_1000_1000_4_-28054.opb
647  22.94  normalized-knapPI_3_10000_1000_5_-467270.opb
648  22.95  normalized-knapPI_2_5000_10000_4_-1391285.opb
649  24.20  normalized-knapPI_2_10000_10000_1_-894931.opb
650  24.33  normalized-knapPI_2_2000_10000_3_-440394.opb
651  25.63  normalized-knapPI_12_500_1000_1_-2231.opb
652  28.30  normalized-knapPI_12_10000_1000_1_-45105.opb
653  28.73  normalized-knapPI_1_5000_10000_4_-5605490.opb
654  29.27  normalized-knapPI_5_10000_1000_3_-320932.opb
655  29.51  normalized-knapPI_5_200_1000_5_-9271.opb
656  30.22  normalized-knapPI_4_1000_1000_1_-5380.opb
657  30.23  normalized-knapPI_5_10000_10000_1_-1484157.opb
658  31.85  normalized-knapPI_4_500_1000_3_-7902.opb
659  32.79  normalized-knapPI_4_2000_1000_2_-21761.opb
660  33.23  normalized-knapPI_1_5000_10000_2_-4072477.opb
661  33.60  normalized-knapPI_3_10000_10000_5_-4701785.opb
662  34.09  normalized-knapPI_1_2000_10000_5_-2725551.opb
663  34.72  normalized-knapPI_5_5000_1000_4_-199316.opb
664  35.67  normalized-knapPI_14_1000_1000_5_-72286.opb
665  35.97  normalized-knapPI_12_100_1000_3_-1700.opb
666  36.57  normalized-knapPI_3_10000_1000_2_-239710.opb
667  38.28  normalized-knapPI_4_1000_10000_3_-163185.opb
668  38.39  normalized-knapPI_1_5000_1000_4_-587799.opb
669  38.94  normalized-knapPI_4_1000_1000_5_-27583.opb
670  40.38  normalized-knapPI_1_10000_1000_4_-1151489.opb
671  40.68  normalized-knapPI_4_1000_1000_2_-10876.opb
672  41.44  normalized-knapPI_14_500_1000_3_-27977.opb
673  46.56  normalized-knapPI_15_10000_1000_3_-149844.opb
674  51.40  normalized-knapPI_2_2000_10000_5_-662518.opb
675  54.37  normalized-knapPI_16_10000_1000_5_-912198.opb
676  54.71  normalized-knapPI_2_10000_1000_4_-277139.opb
677  55.60  normalized-knapPI_14_1000_1000_3_-54883.opb
678  55.92  normalized-knapPI_4_500_10000_5_-133620.opb
679  57.25  normalized-knapPI_1_10000_1000_5_-1269659.opb
680  57.95  normalized-knapPI_1_5000_1000_5_-643542.opb
681  61.27  normalized-knapPI_4_1000_1000_4_-21627.opb
682  62.16  normalized-knapPI_4_2000_1000_3_-32354.opb
683  67.51  normalized-knapPI_14_200_1000_4_-13316.opb
684  67.95  normalized-knapPI_2_1000_10000_5_-330511.opb
685  68.99  normalized-knapPI_2_10000_10000_2_-1567348.opb
686  69.67  normalized-knapPI_4_2000_10000_2_-215229.opb
687  76.08  normalized-knapPI_4_200_1000_4_-4360.opb
688  80.66  normalized-knapPI_4_200_10000_4_-42355.opb
689  88.09  normalized-knapPI_12_2000_1000_3_-34272.opb
690  96.04  normalized-knapPI_2_10000_10000_3_-2204389.opb
691  100.64  normalized-knapPI_2_5000_10000_2_-789375.opb
692  106.30  normalized-knapPI_4_100_10000_5_-26923.opb
693  106.87  normalized-knapPI_12_10000_1000_3_-171292.opb
694  112.12  normalized-knapPI_4_2000_1000_5_-54990.opb
695  113.36  normalized-knapPI_4_1000_10000_1_-52881.opb
696  115.05  normalized-knapPI_14_500_1000_2_-19148.opb
697  115.14  normalized-knapPI_4_10000_1000_4_-215535.opb
698  126.67  normalized-knapPI_12_5000_1000_1_-22847.opb
699  129.68  normalized-knapPI_4_2000_1000_4_-42736.opb
700  130.64  normalized-knapPI_1_10000_10000_5_-12993597.opb
701  139.14  normalized-knapPI_5_2000_1000_4_-80350.opb
702  147.14  normalized-knapPI_3_10000_1000_4_-397431.opb
703  162.06  normalized-knapPI_2_10000_10000_4_-2800942.opb
704  189.26  normalized-knapPI_12_200_1000_2_-1452.opb
705  213.14  normalized-knapPI_4_2000_1000_1_-10699.opb
706  217.91  normalized-knapPI_14_500_1000_4_-31297.opb
707  219.53  normalized-knapPI_4_5000_10000_2_-541183.opb
708  240.47  normalized-knapPI_12_5000_1000_3_-86156.opb
709  256.91  normalized-knapPI_4_10000_10000_5_-2674834.opb
710  288.74  normalized-knapPI_4_2000_10000_5_-534402.opb
711  304.39  normalized-knapPI_2_5000_10000_5_-1682940.opb
712  314.32  normalized-knapPI_2_5000_10000_3_-1098450.opb
713  340.08  normalized-knapPI_4_500_10000_1_-27309.opb
714  372.42  normalized-knapPI_5_5000_1000_2_-118929.opb
715  406.91  normalized-knapPI_4_100_1000_5_-2594.opb
716  424.01  normalized-knapPI_4_1000_10000_4_-217786.opb
717  438.66  normalized-knapPI_1_5000_10000_3_-4927726.opb
718  443.36  normalized-knapPI_5_10000_10000_4_-4012574.opb
719  526.77  normalized-knapPI_4_2000_10000_4_-433195.opb
720  539.41  normalized-knapPI_5_2000_1000_3_-63340.opb
721  713.42  normalized-knapPI_12_2000_1000_4_-56108.opb
722  761.36  normalized-knapPI_4_5000_1000_2_-54663.opb
723  1314.54  normalized-knapPI_4_10000_10000_3_-1626336.opb
724  1348.17  normalized-knapPI_12_500_1000_5_-14157.opb
725  1890.54  normalized-knapPI_4_10000_10000_4_-2155731.opb
726  2079.58  normalized-knapPI_2_10000_10000_5_-3380973.opb
727  2094.65  normalized-knapPI_4_5000_1000_4_-108385.opb
728  2414.65  normalized-knapPI_4_5000_10000_4_-1075296.opb
729  2678.56  normalized-knapPI_4_10000_1000_5_-270375.opb
730  3210.81  normalized-knapPI_4_5000_10000_5_-1337662.opb


==> data-knap/runtime-hybrid.dat <==
1  0.01  normalized-knapPI_11_20_1000_1_-1428.opb
2  0.01  normalized-knapPI_11_20_1000_2_-3990.opb
3  0.01  normalized-knapPI_11_20_1000_3_-1800.opb
4  0.01  normalized-knapPI_11_20_1000_5_-736.opb
5  0.01  normalized-knapPI_11_50_1000_1_-1428.opb
6  0.01  normalized-knapPI_11_200_1000_1_-1428.opb
7  0.01  normalized-knapPI_4_50_1000_1_-994.opb
8  0.01  normalized-knapPI_4_50_1000_2_-997.opb
9  0.01  normalized-knapPI_9_100_1000_1_-995.opb
10  0.01  normalized-knapPI_4_50_1000_3_-998.opb
11  0.01  normalized-knapPI_11_20_1000_4_-1440.opb
12  0.01  normalized-knapPI_4_50_10000_1_-9984.opb
13  0.01  normalized-knapPI_4_50_1000_4_-999.opb
14  0.01  normalized-knapPI_11_50_1000_3_-1800.opb
15  0.01  normalized-knapPI_4_50_10000_2_-9955.opb
16  0.01  normalized-knapPI_4_100_1000_1_-997.opb
17  0.01  normalized-knapPI_13_20_1000_1_-1716.opb
18  0.01  normalized-knapPI_4_50_10000_3_-9743.opb
19  0.01  normalized-knapPI_9_200_1000_1_-995.opb
20  0.01  normalized-knapPI_13_50_1000_1_-1989.opb
21  0.01  normalized-knapPI_9_50_1000_1_-995.opb
22  0.01  normalized-knapPI_9_100_1000_3_-1942.opb
23  0.01  normalized-knapPI_12_100_1000_2_-940.opb
24  0.01  normalized-knapPI_9_50_1000_5_-1933.opb
25  0.01  normalized-knapPI_11_50_1000_2_-3990.opb
26  0.01  normalized-knapPI_16_20_1000_4_-2893.opb
27  0.01  normalized-knapPI_9_100_1000_2_-997.opb
28  0.01  normalized-knapPI_4_100_10000_1_-9984.opb
29  0.01  normalized-knapPI_9_50_1000_2_-997.opb
30  0.01  normalized-knapPI_13_50_1000_2_-2806.opb
31  0.01  normalized-knapPI_14_20_1000_1_-1794.opb
32  0.01  normalized-knapPI_15_50_1000_2_-993.opb
33  0.01  normalized-knapPI_13_20_1000_3_-1200.opb
34  0.01  normalized-knapPI_13_50_1000_4_-969.opb
35  0.01  normalized-knapPI_11_200_1000_2_-6460.opb
36  0.01  normalized-knapPI_9_50_1000_3_-970.opb
37  0.01  normalized-knapPI_9_200_1000_2_-2948.opb
38  0.01  normalized-knapPI_12_20_1000_1_-970.opb
39  0.01  normalized-knapPI_13_200_1000_1_-1989.opb
40  0.01  normalized-knapPI_5_50_1000_1_-2096.opb
41  0.01  normalized-knapPI_13_20_1000_2_-2501.opb
42  0.01  normalized-knapPI_13_20_1000_5_-1326.opb
43  0.01  normalized-knapPI_12_20_1000_2_-940.opb
44  0.01  normalized-knapPI_13_50_1000_3_-1200.opb
45  0.01  normalized-knapPI_11_200_1000_3_-4500.opb
46  0.01  normalized-knapPI_15_20_1000_2_-948.opb
47  0.01  normalized-knapPI_12_200_1000_1_-970.opb
48  0.01  normalized-knapPI_16_50_1000_1_-3408.opb
49  0.01  normalized-knapPI_16_20_1000_1_-2291.opb
50  0.01  normalized-knapPI_11_500_1000_1_-3468.opb
51  0.01  normalized-knapPI_1_100_10000_1_-81021.opb
52  0.01  normalized-knapPI_16_20_1000_2_-2296.opb
53  0.01  normalized-knapPI_1_50_10000_3_-71860.opb
54  0.01  normalized-knapPI_12_50_1000_2_-940.opb
55  0.01  normalized-knapPI_13_100_1000_1_-1989.opb
56  0.01  normalized-knapPI_9_100_1000_4_-2942.opb
57  0.01  normalized-knapPI_16_100_1000_1_-4400.opb
58  0.01  normalized-knapPI_3_50_10000_2_-17847.opb
59  0.01  normalized-knapPI_9_500_1000_1_-3974.opb
60  0.01  normalized-knapPI_4_200_1000_1_-997.opb
61  0.01  normalized-knapPI_9_100_1000_5_-3910.opb
62  0.01  normalized-knapPI_2_100_10000_1_-15785.opb
63  0.01  normalized-knapPI_13_50_1000_5_-1327.opb
64  0.01  normalized-knapPI_11_100_1000_3_-2250.opb
65  0.01  normalized-knapPI_6_50_1000_1_-994.opb
66  0.01  normalized-knapPI_11_100_1000_2_-3990.opb
67  0.01  normalized-knapPI_5_50_10000_3_-21864.opb
68  0.01  normalized-knapPI_11_50_1000_5_-1288.opb
69  0.01  normalized-knapPI_1_50_10000_2_-61669.opb
70  0.01  normalized-knapPI_2_50_10000_1_-13887.opb
71  0.01  normalized-knapPI_13_20_1000_4_-907.opb
72  0.01  normalized-knapPI_11_50_1000_4_-1600.opb
73  0.01  normalized-knapPI_15_50_1000_1_-1005.opb
74  0.01  normalized-knapPI_13_100_1000_2_-2806.opb
75  0.01  normalized-knapPI_1_100_10000_2_-95477.opb
76  0.01  normalized-knapPI_14_200_1000_1_-5397.opb
77  0.01  normalized-knapPI_6_50_1000_3_-998.opb
78  0.01  normalized-knapPI_9_200_1000_3_-4922.opb
79  0.01  normalized-knapPI_1_50_10000_1_-68946.opb
80  0.01  normalized-knapPI_12_20_1000_5_-990.opb
81  0.01  normalized-knapPI_13_200_1000_2_-3416.opb
82  0.01  normalized-knapPI_12_50_1000_1_-970.opb
83  0.01  normalized-knapPI_3_200_10000_1_-26330.opb
84  0.01  normalized-knapPI_14_100_1000_1_-3697.opb
85  0.01  normalized-knapPI_5_50_1000_4_-1872.opb
86  0.01  normalized-knapPI_3_50_1000_4_-1897.opb
87  0.01  normalized-knapPI_14_50_1000_1_-2586.opb
88  0.01  normalized-knapPI_4_100_1000_4_-1977.opb
89  0.01  normalized-knapPI_15_20_1000_1_-999.opb
90  0.01  normalized-knapPI_5_50_1000_2_-1901.opb
91  0.01  normalized-knapPI_11_100_1000_5_-2392.opb
92  0.01  normalized-knapPI_1_100_10000_3_-101460.opb
93  0.01  normalized-knapPI_14_20_1000_2_-1743.opb
94  0.01  normalized-knapPI_9_200_1000_4_-6869.opb
95  0.01  normalized-knapPI_14_20_1000_3_-1882.opb
96  0.01  normalized-knapPI_1_50_1000_1_-8373.opb
97  0.01  normalized-knapPI_6_100_1000_2_-1043.opb
98  0.01  normalized-knapPI_1_50_1000_4_-4888.opb
99  0.01  normalized-knapPI_1_50_10000_4_-43181.opb
100  0.01  normalized-knapPI_11_200_1000_5_-4723.opb
101  0.01  normalized-knapPI_1_50_1000_3_-5962.opb
102  0.01  normalized-knapPI_9_1000_1000_1_-8943.opb
103  0.02  normalized-knapPI_13_200_1000_3_-3485.opb
104  0.02  normalized-knapPI_5_200_1000_1_-2706.opb
105  0.02  normalized-knapPI_16_20_1000_3_-2189.opb
106  0.02  normalized-knapPI_11_200_1000_4_-5180.opb
107  0.02  normalized-knapPI_9_200_1000_5_-8819.opb
108  0.02  normalized-knapPI_9_50_1000_4_-976.opb
109  0.02  normalized-knapPI_15_20_1000_4_-1002.opb
110  0.02  normalized-knapPI_6_200_1000_1_-997.opb
111  0.02  normalized-knapPI_6_50_1000_2_-997.opb
112  0.02  normalized-knapPI_6_100_1000_1_-997.opb
113  0.02  normalized-knapPI_14_200_1000_5_-13715.opb
114  0.02  normalized-knapPI_14_20_1000_5_-2483.opb
115  0.02  normalized-knapPI_15_100_1000_1_-1011.opb
116  0.02  normalized-knapPI_3_50_10000_1_-20862.opb
117  0.02  normalized-knapPI_1_200_10000_1_-108079.opb
118  0.02  normalized-knapPI_11_500_1000_2_-16910.opb
119  0.02  normalized-knapPI_2_50_1000_2_-1352.opb
120  0.02  normalized-knapPI_16_200_1000_2_-7963.opb
121  0.02  normalized-knapPI_1_200_1000_1_-11238.opb
122  0.02  normalized-knapPI_5_100_10000_2_-23420.opb
123  0.02  normalized-knapPI_1_50_1000_2_-5847.opb
124  0.02  normalized-knapPI_6_200_1000_3_-2958.opb
125  0.02  normalized-knapPI_13_500_1000_1_-3198.opb
126  0.02  normalized-knapPI_12_20_1000_3_-1360.opb
127  0.02  normalized-knapPI_3_100_1000_2_-2243.opb
128  0.02  normalized-knapPI_1_100_1000_3_-9924.opb
129  0.02  normalized-knapPI_16_20_1000_5_-3230.opb
130  0.02  normalized-knapPI_6_50_1000_4_-999.opb
131  0.02  normalized-knapPI_5_100_10000_1_-23965.opb
132  0.02  normalized-knapPI_15_50_1000_3_-1008.opb
133  0.02  normalized-knapPI_13_200_1000_4_-3680.opb
134  0.02  normalized-knapPI_2_200_10000_1_-19377.opb
135  0.02  normalized-knapPI_13_100_1000_5_-2601.opb
136  0.02  normalized-knapPI_3_100_1000_1_-2397.opb
137  0.02  normalized-knapPI_9_500_1000_2_-8952.opb
138  0.02  normalized-knapPI_5_100_1000_1_-2295.opb
139  0.02  normalized-knapPI_12_100_1000_1_-970.opb
140  0.02  normalized-knapPI_3_200_1000_3_-6458.opb
141  0.02  normalized-knapPI_15_100_1000_4_-2061.opb
142  0.02  normalized-knapPI_3_50_1000_1_-1894.opb
143  0.02  normalized-knapPI_14_100_1000_2_-3482.opb
144  0.02  normalized-knapPI_5_100_1000_5_-4470.opb
145  0.02  normalized-knapPI_3_50_1000_2_-1678.opb
146  0.02  normalized-knapPI_6_100_10000_1_-9984.opb
147  0.02  normalized-knapPI_15_20_1000_3_-1002.opb
148  0.02  normalized-knapPI_13_100_1000_3_-1760.opb
149  0.02  normalized-knapPI_5_100_1000_2_-2399.opb
150  0.02  normalized-knapPI_2_50_10000_3_-15374.opb
151  0.02  normalized-knapPI_16_100_1000_2_-3898.opb
152  0.02  normalized-knapPI_16_50_1000_2_-3322.opb
153  0.02  normalized-knapPI_5_50_10000_1_-21980.opb
154  0.02  normalized-knapPI_5_50_10000_2_-18843.opb
155  0.02  normalized-knapPI_16_50_1000_5_-4195.opb
156  0.02  normalized-knapPI_9_500_1000_3_-13785.opb
157  0.02  normalized-knapPI_4_100_1000_2_-1041.opb
158  0.02  normalized-knapPI_15_100_1000_2_-1008.opb
159  0.02  normalized-knapPI_13_100_1000_4_-1734.opb
160  0.02  normalized-knapPI_2_100_10000_2_-14736.opb
161  0.02  normalized-knapPI_15_20_1000_5_-969.opb
162  0.02  normalized-knapPI_6_50_10000_1_-9984.opb
163  0.02  normalized-knapPI_6_50_1000_5_-1232.opb
164  0.02  normalized-knapPI_13_500_1000_4_-8907.opb
165  0.02  normalized-knapPI_9_1000_1000_2_-18858.opb
166  0.02  normalized-knapPI_1_50_10000_5_-57448.opb
167  0.02  normalized-knapPI_11_500_1000_3_-11250.opb
168  0.02  normalized-knapPI_1_100_1000_1_-9147.opb
169  0.02  normalized-knapPI_2_100_1000_1_-1514.opb
170  0.02  normalized-knapPI_16_50_1000_4_-3908.opb
171  0.02  normalized-knapPI_6_200_1000_2_-1977.opb
172  0.02  normalized-knapPI_15_200_1000_5_-5067.opb
173  0.02  normalized-knapPI_11_1000_1000_1_-7038.opb
174  0.02  normalized-knapPI_13_1000_1000_1_-6513.opb
175  0.02  normalized-knapPI_13_500_1000_2_-8845.opb
176  0.02  normalized-knapPI_2_50_10000_5_-17314.opb
177  0.02  normalized-knapPI_12_20_1000_4_-1494.opb
178  0.02  normalized-knapPI_12_50_1000_4_-1660.opb
179  0.02  normalized-knapPI_3_50_10000_4_-18382.opb
180  0.02  normalized-knapPI_1_100_10000_4_-96006.opb
181  0.02  normalized-knapPI_13_200_1000_5_-5202.opb
182  0.02  normalized-knapPI_3_50_1000_3_-1798.opb
183  0.02  normalized-knapPI_14_50_1000_5_-3237.opb
184  0.03  normalized-knapPI_9_500_1000_4_-18688.opb
185  0.03  normalized-knapPI_2_200_10000_4_-54266.opb
186  0.03  normalized-knapPI_5_50_1000_5_-2351.opb
187  0.03  normalized-knapPI_14_50_1000_3_-3373.opb
188  0.03  normalized-knapPI_9_2000_1000_1_-18907.opb
189  0.03  normalized-knapPI_16_200_1000_1_-5370.opb
190  0.03  normalized-knapPI_6_50_10000_5_-11530.opb
191  0.03  normalized-knapPI_13_500_1000_3_-8175.opb
192  0.03  normalized-knapPI_14_200_1000_3_-11972.opb
193  0.03  normalized-knapPI_15_200_1000_1_-1020.opb
194  0.03  normalized-knapPI_3_200_1000_2_-4577.opb
195  0.03  normalized-knapPI_6_50_10000_2_-9955.opb
196  0.03  normalized-knapPI_14_50_1000_2_-2581.opb
197  0.03  normalized-knapPI_2_50_1000_3_-1348.opb
198  0.03  normalized-knapPI_6_500_1000_1_-2517.opb
199  0.03  normalized-knapPI_9_500_1000_5_-23397.opb
200  0.03  normalized-knapPI_15_200_1000_4_-4266.opb
201  0.03  normalized-knapPI_9_1000_1000_3_-28610.opb
202  0.03  normalized-knapPI_3_100_1000_3_-3320.opb
203  0.03  normalized-knapPI_5_200_10000_2_-45993.opb
204  0.03  normalized-knapPI_5_100_1000_4_-3735.opb
205  0.03  normalized-knapPI_3_500_1000_1_-7117.opb
206  0.03  normalized-knapPI_6_500_1000_2_-5036.opb
207  0.03  normalized-knapPI_6_200_1000_4_-4068.opb
208  0.03  normalized-knapPI_6_100_1000_3_-1522.opb
209  0.03  normalized-knapPI_1_500_1000_1_-28857.opb
210  0.03  normalized-knapPI_16_100_1000_5_-8569.opb
211  0.03  normalized-knapPI_1_1000_10000_3_-1050318.opb
212  0.03  normalized-knapPI_2_50_1000_1_-1396.opb
213  0.03  normalized-knapPI_11_2000_1000_1_-14076.opb
214  0.03  normalized-knapPI_6_500_1000_3_-7217.opb
215  0.03  normalized-knapPI_2_50_10000_2_-12453.opb
216  0.03  normalized-knapPI_4_500_1000_4_-10900.opb
217  0.03  normalized-knapPI_3_100_10000_1_-23982.opb
218  0.04  normalized-knapPI_2_50_1000_5_-1683.opb
219  0.04  normalized-knapPI_6_200_10000_5_-48992.opb
220  0.04  normalized-knapPI_15_200_1000_2_-2031.opb
221  0.04  normalized-knapPI_15_500_1000_3_-7491.opb
222  0.04  normalized-knapPI_5_50_1000_3_-1944.opb
223  0.04  normalized-knapPI_13_2000_1000_1_-13026.opb
224  0.04  normalized-knapPI_15_500_1000_2_-5043.opb
225  0.04  normalized-knapPI_3_50_1000_5_-2415.opb
226  0.04  normalized-knapPI_16_50_1000_3_-3818.opb
227  0.04  normalized-knapPI_5_50_10000_5_-22000.opb
228  0.04  normalized-knapPI_11_1000_1000_4_-26780.opb
229  0.04  normalized-knapPI_1_100_1000_4_-10293.opb
230  0.04  normalized-knapPI_2_100_1000_2_-1590.opb
231  0.04  normalized-knapPI_6_100_1000_5_-2399.opb
232  0.04  normalized-knapPI_9_1000_1000_4_-38127.opb
233  0.04  normalized-knapPI_15_1000_1000_1_-4950.opb
234  0.04  normalized-knapPI_9_2000_1000_2_-38658.opb
235  0.04  normalized-knapPI_3_200_1000_1_-2697.opb
236  0.04  normalized-knapPI_2_100_1000_3_-2117.opb
237  0.04  normalized-knapPI_5_100_1000_3_-3094.opb
238  0.04  normalized-knapPI_6_100_10000_5_-24973.opb
239  0.04  normalized-knapPI_6_500_10000_1_-25359.opb
240  0.04  normalized-knapPI_4_200_10000_1_-10311.opb
241  0.04  normalized-knapPI_2_50_10000_4_-12918.opb
242  0.04  normalized-knapPI_11_100_1000_4_-2580.opb
243  0.04  normalized-knapPI_15_50_1000_5_-1047.opb
244  0.04  normalized-knapPI_2_50_1000_4_-1319.opb
245  0.04  normalized-knapPI_5_200_10000_1_-28310.opb
246  0.04  normalized-knapPI_3_500_1000_2_-11836.opb
247  0.04  normalized-knapPI_14_20_1000_4_-2255.opb
248  0.04  normalized-knapPI_11_500_1000_4_-13180.opb
249  0.04  normalized-knapPI_1_50_1000_5_-4889.opb
250  0.04  normalized-knapPI_15_50_1000_4_-1011.opb
251  0.04  normalized-knapPI_11_1000_1000_3_-22680.opb
252  0.04  normalized-knapPI_6_100_10000_2_-10726.opb
253  0.04  normalized-knapPI_13_1000_1000_2_-18239.opb
254  0.05  normalized-knapPI_2_100_10000_3_-22847.opb
255  0.05  normalized-knapPI_1_200_1000_5_-24000.opb
256  0.05  normalized-knapPI_3_50_10000_3_-16737.opb
257  0.05  normalized-knapPI_14_50_1000_4_-3290.opb
258  0.05  normalized-knapPI_11_2000_1000_2_-66310.opb
259  0.05  normalized-knapPI_11_500_1000_5_-11684.opb
260  0.05  normalized-knapPI_6_1000_1000_2_-9996.opb
261  0.05  normalized-knapPI_16_100_1000_3_-6166.opb
262  0.05  normalized-knapPI_1_200_10000_2_-174113.opb
263  0.05  normalized-knapPI_6_100_10000_4_-19735.opb
264  0.05  normalized-knapPI_5_100_10000_4_-37099.opb
265  0.05  normalized-knapPI_13_1000_1000_4_-18178.opb
266  0.05  normalized-knapPI_9_5000_1000_1_-48768.opb
267  0.05  normalized-knapPI_14_1000_1000_1_-26616.opb
268  0.05  normalized-knapPI_3_100_10000_4_-36729.opb
269  0.05  normalized-knapPI_2_200_1000_2_-3321.opb
270  0.05  normalized-knapPI_3_1000_1000_2_-24196.opb
271  0.05  normalized-knapPI_5_200_1000_2_-4928.opb
272  0.05  normalized-knapPI_3_50_10000_5_-23529.opb
273  0.05  normalized-knapPI_9_1000_1000_5_-47911.opb
274  0.05  normalized-knapPI_15_100_1000_3_-1482.opb
275  0.05  normalized-knapPI_1_100_1000_2_-8600.opb
276  0.05  normalized-knapPI_16_500_1000_5_-45921.opb
277  0.05  normalized-knapPI_3_500_10000_1_-72359.opb
278  0.05  normalized-knapPI_6_200_10000_2_-21006.opb
279  0.05  normalized-knapPI_3_200_10000_2_-44006.opb
280  0.05  normalized-knapPI_6_2000_1000_1_-9819.opb
281  0.05  normalized-knapPI_6_200_1000_5_-4982.opb
282  0.05  normalized-knapPI_1_500_1000_3_-50896.opb
283  0.06  normalized-knapPI_1_200_1000_2_-17058.opb
284  0.06  normalized-knapPI_3_1000_1000_5_-46333.opb
285  0.06  normalized-knapPI_14_2000_1000_1_-54180.opb
286  0.06  normalized-knapPI_6_100_10000_3_-15245.opb
287  0.06  normalized-knapPI_11_100_1000_1_-1428.opb
288  0.06  normalized-knapPI_6_50_10000_4_-10437.opb
289  0.06  normalized-knapPI_1_500_10000_1_-247059.opb
290  0.06  normalized-knapPI_11_5000_1000_1_-35292.opb
291  0.06  normalized-knapPI_9_2000_1000_3_-58116.opb
292  0.06  normalized-knapPI_6_500_1000_4_-10119.opb
293  0.06  normalized-knapPI_3_100_10000_3_-32245.opb
294  0.06  normalized-knapPI_3_2000_1000_1_-28919.opb
295  0.06  normalized-knapPI_14_200_1000_2_-6898.opb
296  0.06  normalized-knapPI_16_200_1000_5_-18008.opb
297  0.06  normalized-knapPI_14_100_1000_5_-6611.opb
298  0.06  normalized-knapPI_13_2000_1000_3_-33075.opb
299  0.06  normalized-knapPI_3_500_1000_3_-16117.opb
300  0.06  normalized-knapPI_6_500_1000_5_-13016.opb
301  0.06  normalized-knapPI_16_200_1000_3_-13071.opb
302  0.07  normalized-knapPI_6_100_1000_4_-1873.opb
303  0.07  normalized-knapPI_11_1000_1000_2_-33250.opb
304  0.07  normalized-knapPI_3_200_1000_5_-8982.opb
305  0.07  normalized-knapPI_16_500_1000_2_-22574.opb
306  0.07  normalized-knapPI_14_100_1000_3_-5765.opb
307  0.07  normalized-knapPI_4_1000_1000_3_-15951.opb
308  0.07  normalized-knapPI_4_100_10000_2_-10706.opb
309  0.07  normalized-knapPI_13_1000_1000_3_-16425.opb
310  0.07  normalized-knapPI_12_200_1000_5_-5742.opb
311  0.07  normalized-knapPI_11_2000_1000_3_-45360.opb
312  0.07  normalized-knapPI_5_50_10000_4_-18105.opb
313  0.07  normalized-knapPI_9_2000_1000_4_-77395.opb
314  0.07  normalized-knapPI_15_500_1000_4_-10119.opb
315  0.08  normalized-knapPI_2_200_1000_1_-1634.opb
316  0.08  normalized-knapPI_6_1000_1000_3_-14680.opb
317  0.08  normalized-knapPI_4_500_10000_4_-109129.opb
318  0.08  normalized-knapPI_13_5000_1000_1_-32448.opb
319  0.08  normalized-knapPI_15_500_1000_1_-2508.opb
320  0.08  normalized-knapPI_5_100_10000_3_-31938.opb
321  0.08  normalized-knapPI_11_1000_1000_5_-23276.opb
322  0.08  normalized-knapPI_2_100_1000_5_-3352.opb
323  0.08  normalized-knapPI_16_2000_1000_1_-54945.opb
324  0.08  normalized-knapPI_6_1000_1000_1_-4990.opb
325  0.08  normalized-knapPI_16_1000_1000_3_-64241.opb
326  0.08  normalized-knapPI_4_100_10000_4_-20695.opb
327  0.08  normalized-knapPI_5_500_1000_1_-7241.opb
328  0.09  normalized-knapPI_5_500_1000_4_-20267.opb
329  0.09  normalized-knapPI_6_200_10000_1_-10330.opb
330  0.09  normalized-knapPI_15_200_1000_3_-2916.opb
331  0.09  normalized-knapPI_1_1000_1000_2_-88527.opb
332  0.09  normalized-knapPI_16_500_1000_3_-31941.opb
333  0.09  normalized-knapPI_14_500_1000_1_-12746.opb
334  0.09  normalized-knapPI_15_1000_1000_2_-10122.opb
335  0.09  normalized-knapPI_6_50_10000_3_-9743.opb
336  0.09  normalized-knapPI_2_100_10000_5_-34346.opb
337  0.09  normalized-knapPI_2_500_10000_1_-46285.opb
338  0.10  normalized-knapPI_5_500_1000_5_-22976.opb
339  0.10  normalized-knapPI_3_500_1000_5_-23216.opb
340  0.10  normalized-knapPI_13_2000_1000_2_-36051.opb
341  0.10  normalized-knapPI_15_2000_1000_1_-9963.opb
342  0.10  normalized-knapPI_4_200_1000_2_-2073.opb
343  0.10  normalized-knapPI_2_200_1000_4_-5566.opb
344  0.10  normalized-knapPI_1_200_10000_4_-217984.opb
345  0.10  normalized-knapPI_5_200_1000_3_-6247.opb
346  0.10  normalized-knapPI_16_500_1000_1_-13145.opb
347  0.11  normalized-knapPI_4_50_10000_4_-10416.opb
348  0.11  normalized-knapPI_6_2000_1000_2_-20001.opb
349  0.11  normalized-knapPI_3_500_1000_4_-20319.opb
350  0.11  normalized-knapPI_16_1000_1000_1_-27147.opb
351  0.11  normalized-knapPI_4_200_1000_3_-3152.opb
352  0.11  normalized-knapPI_6_5000_1000_1_-24805.opb
353  0.11  normalized-knapPI_1_500_1000_4_-61333.opb
354  0.11  normalized-knapPI_1_200_1000_3_-19084.opb
355  0.12  normalized-knapPI_3_100_1000_5_-4599.opb
356  0.12  normalized-knapPI_3_200_1000_4_-7968.opb
357  0.12  normalized-knapPI_3_1000_10000_2_-240124.opb
358  0.13  normalized-knapPI_13_500_1000_5_-12852.opb
359  0.13  normalized-knapPI_2_500_10000_3_-110514.opb
360  0.13  normalized-knapPI_16_5000_1000_1_-138116.opb
361  0.13  normalized-knapPI_15_100_1000_5_-2235.opb
362  0.13  normalized-knapPI_6_2000_1000_4_-39215.opb
363  0.13  normalized-knapPI_4_100_1000_3_-1619.opb
364  0.13  normalized-knapPI_1_1000_1000_3_-98306.opb
365  0.13  normalized-knapPI_3_100_1000_4_-3773.opb
366  0.14  normalized-knapPI_11_2000_1000_4_-53660.opb
367  0.14  normalized-knapPI_1_1000_10000_1_-524753.opb
368  0.14  normalized-knapPI_1_200_10000_3_-219264.opb
369  0.14  normalized-knapPI_2_200_1000_3_-4207.opb
370  0.14  normalized-knapPI_6_200_10000_3_-29571.opb
371  0.14  normalized-knapPI_16_1000_1000_5_-91854.opb
372  0.14  normalized-knapPI_6_1000_1000_5_-25433.opb
373  0.14  normalized-knapPI_3_200_10000_5_-93992.opb
374  0.15  normalized-knapPI_3_500_10000_2_-112650.opb
375  0.15  normalized-knapPI_11_10000_1000_1_-69666.opb
376  0.15  normalized-knapPI_13_5000_1000_2_-93086.opb
377  0.15  normalized-knapPI_14_100_1000_4_-6730.opb
378  0.15  normalized-knapPI_1_1000_1000_4_-125709.opb
379  0.15  normalized-knapPI_16_200_1000_4_-15937.opb
380  0.15  normalized-knapPI_3_200_10000_4_-76434.opb
381  0.16  normalized-knapPI_2_100_1000_4_-2788.opb
382  0.16  normalized-knapPI_1_100_1000_5_-9391.opb
383  0.16  normalized-knapPI_5_1000_1000_2_-24297.opb
384  0.16  normalized-knapPI_15_1000_1000_3_-15009.opb
385  0.16  normalized-knapPI_1_200_1000_4_-24880.opb
386  0.16  normalized-knapPI_9_2000_1000_5_-96497.opb
387  0.16  normalized-knapPI_3_1000_1000_3_-32480.opb
388  0.16  normalized-knapPI_6_2000_1000_3_-29714.opb
389  0.17  normalized-knapPI_9_5000_1000_2_-98058.opb
390  0.17  normalized-knapPI_2_200_10000_2_-30922.opb
391  0.17  normalized-knapPI_9_10000_1000_1_-98600.opb
392  0.17  normalized-knapPI_6_500_10000_3_-74197.opb
393  0.17  normalized-knapPI_15_500_1000_5_-12915.opb
394  0.18  normalized-knapPI_2_200_10000_3_-44556.opb
395  0.18  normalized-knapPI_13_10000_1000_1_-64077.opb
396  0.18  normalized-knapPI_11_2000_1000_5_-47748.opb
397  0.18  normalized-knapPI_16_100_1000_4_-8018.opb
398  0.19  normalized-knapPI_1_1000_1000_1_-54503.opb
399  0.19  normalized-knapPI_5_1000_1000_3_-31556.opb
400  0.19  normalized-knapPI_16_500_1000_4_-38303.opb
401  0.19  normalized-knapPI_6_1000_1000_4_-19867.opb
402  0.19  normalized-knapPI_11_5000_1000_2_-166440.opb
403  0.20  normalized-knapPI_2_500_1000_2_-8249.opb
404  0.20  normalized-knapPI_6_500_10000_4_-101327.opb
405  0.20  normalized-knapPI_6_1000_10000_1_-48980.opb
406  0.21  normalized-knapPI_1_2000_1000_1_-110625.opb
407  0.21  normalized-knapPI_13_5000_1000_3_-80700.opb
408  0.21  normalized-knapPI_5_500_10000_1_-70063.opb
409  0.21  normalized-knapPI_15_1000_1000_5_-25968.opb
410  0.21  normalized-knapPI_16_10000_1000_1_-277046.opb
411  0.21  normalized-knapPI_2_100_10000_4_-25763.opb
412  0.21  normalized-knapPI_2_1000_1000_2_-16184.opb
413  0.22  normalized-knapPI_11_5000_1000_3_-114030.opb
414  0.22  normalized-knapPI_2_1000_1000_1_-9052.opb
415  0.23  normalized-knapPI_1_500_10000_2_-399276.opb
416  0.23  normalized-knapPI_5_100_10000_5_-43621.opb
417  0.24  normalized-knapPI_6_10000_1000_1_-49519.opb
418  0.25  normalized-knapPI_12_1000_1000_3_-17136.opb
419  0.25  normalized-knapPI_4_5000_1000_1_-26956.opb
420  0.26  normalized-knapPI_3_2000_1000_2_-47501.opb
421  0.26  normalized-knapPI_1_500_1000_2_-44338.opb
422  0.26  normalized-knapPI_2_500_1000_1_-4566.opb
423  0.26  normalized-knapPI_12_200_1000_3_-3400.opb
424  0.27  normalized-knapPI_3_1000_1000_4_-39767.opb
425  0.28  normalized-knapPI_3_2000_10000_1_-298077.opb
426  0.28  normalized-knapPI_1_100_10000_5_-111273.opb
427  0.28  normalized-knapPI_4_1000_10000_5_-268720.opb
428  0.28  normalized-knapPI_15_5000_1000_1_-25182.opb
429  0.28  normalized-knapPI_6_5000_1000_2_-50262.opb
430  0.29  normalized-knapPI_3_500_10000_3_-159197.opb
431  0.29  normalized-knapPI_12_100_1000_5_-2871.opb
432  0.29  normalized-knapPI_3_1000_1000_1_-14390.opb
433  0.29  normalized-knapPI_1_1000_1000_5_-134681.opb
434  0.31  normalized-knapPI_11_5000_1000_4_-130080.opb
435  0.31  normalized-knapPI_5_200_1000_4_-8020.opb
436  0.31  normalized-knapPI_3_1000_10000_3_-319482.opb
437  0.33  normalized-knapPI_6_5000_1000_4_-99583.opb
438  0.33  normalized-knapPI_3_1000_10000_1_-147980.opb
439  0.34  normalized-knapPI_6_200_10000_4_-39434.opb
440  0.34  normalized-knapPI_14_2000_1000_4_-128348.opb
441  0.34  normalized-knapPI_4_200_10000_2_-21967.opb
442  0.35  normalized-knapPI_5_1000_1000_4_-40866.opb
443  0.35  normalized-knapPI_13_5000_1000_4_-92845.opb
444  0.36  normalized-knapPI_2_500_1000_5_-16380.opb
445  0.36  normalized-knapPI_1_2000_10000_1_-1074255.opb
446  0.37  normalized-knapPI_13_10000_1000_2_-186050.opb
447  0.37  normalized-knapPI_3_500_10000_5_-239868.opb
448  0.37  normalized-knapPI_3_5000_10000_1_-740112.opb
449  0.38  normalized-knapPI_11_10000_1000_2_-333640.opb
450  0.39  normalized-knapPI_3_2000_10000_2_-485625.opb
451  0.39  normalized-knapPI_4_50_10000_5_-11993.opb
452  0.39  normalized-knapPI_13_1000_1000_5_-25297.opb
453  0.39  normalized-knapPI_13_2000_1000_5_-50848.opb
454  0.40  normalized-knapPI_6_2000_1000_5_-50689.opb
455  0.40  normalized-knapPI_15_1000_1000_4_-20175.opb
456  0.41  normalized-knapPI_6_5000_1000_3_-74225.opb
457  0.41  normalized-knapPI_6_500_10000_2_-51650.opb
458  0.42  normalized-knapPI_16_1000_1000_2_-44773.opb
459  0.42  normalized-knapPI_2_500_10000_2_-84358.opb
460  0.42  normalized-knapPI_1_5000_1000_1_-276457.opb
461  0.43  normalized-knapPI_2_2000_1000_2_-31812.opb
462  0.44  normalized-knapPI_4_5000_1000_5_-135605.opb
463  0.45  normalized-knapPI_3_200_10000_3_-61571.opb
464  0.45  normalized-knapPI_6_10000_1000_5_-248270.opb
465  0.45  normalized-knapPI_6_1000_10000_4_-201174.opb
466  0.45  normalized-knapPI_6_10000_1000_2_-99710.opb
467  0.45  normalized-knapPI_4_10000_10000_2_-1075759.opb
468  0.45  normalized-knapPI_11_5000_1000_5_-117668.opb
469  0.46  normalized-knapPI_3_2000_1000_4_-80315.opb
470  0.46  normalized-knapPI_6_10000_1000_3_-148525.opb
471  0.46  normalized-knapPI_2_500_10000_4_-134109.opb
472  0.47  normalized-knapPI_1_500_10000_3_-512099.opb
473  0.47  normalized-knapPI_2_200_1000_5_-6761.opb
474  0.48  normalized-knapPI_2_200_10000_5_-66847.opb
475  0.48  normalized-knapPI_6_500_10000_5_-122868.opb
476  0.49  normalized-knapPI_16_1000_1000_4_-77577.opb
477  0.51  normalized-knapPI_15_2000_1000_5_-50838.opb
478  0.52  normalized-knapPI_11_10000_1000_5_-236992.opb
479  0.53  normalized-knapPI_6_1000_10000_3_-150482.opb
480  0.55  normalized-knapPI_13_10000_1000_3_-160910.opb
481  0.55  normalized-knapPI_5_500_1000_3_-15918.opb
482  0.57  normalized-knapPI_15_2000_1000_2_-20568.opb
483  0.58  normalized-knapPI_3_5000_10000_4_-1980276.opb
484  0.58  normalized-knapPI_1_200_10000_5_-266311.opb
485  0.58  normalized-knapPI_11_10000_1000_3_-226710.opb
486  0.59  normalized-knapPI_3_100_10000_5_-45972.opb
487  0.59  normalized-knapPI_12_50_1000_3_-1360.opb
488  0.60  normalized-knapPI_15_2000_1000_4_-40743.opb
489  0.60  normalized-knapPI_16_2000_1000_5_-183168.opb
490  0.60  normalized-knapPI_3_5000_1000_1_-72505.opb
491  0.61  normalized-knapPI_6_10000_10000_2_-986739.opb
492  0.61  normalized-knapPI_1_500_1000_5_-64487.opb
493  0.66  normalized-knapPI_13_2000_1000_4_-37058.opb
494  0.66  normalized-knapPI_5_500_10000_4_-194082.opb
495  0.68  normalized-knapPI_15_2000_1000_3_-30066.opb
496  0.69  normalized-knapPI_15_10000_1000_1_-50622.opb
497  0.71  normalized-knapPI_2_500_1000_4_-13910.opb
498  0.79  normalized-knapPI_6_10000_1000_4_-197731.opb
499  0.80  normalized-knapPI_2_1000_10000_1_-90707.opb
500  0.81  normalized-knapPI_1_1000_10000_2_-791093.opb
501  0.81  normalized-knapPI_4_500_1000_5_-13991.opb
502  0.82  normalized-knapPI_6_5000_10000_4_-986276.opb
503  0.86  normalized-knapPI_3_5000_1000_2_-119762.opb
504  0.92  normalized-knapPI_4_10000_10000_1_-538481.opb
505  0.97  normalized-knapPI_16_2000_1000_3_-128038.opb
506  0.99  normalized-knapPI_3_500_10000_4_-195327.opb
507  1.01  normalized-knapPI_4_100_10000_3_-16212.opb
508  1.02  normalized-knapPI_16_5000_1000_2_-232847.opb
509  1.06  normalized-knapPI_16_10000_1000_2_-464756.opb
510  1.06  normalized-knapPI_6_5000_10000_5_-1226138.opb
511  1.10  normalized-knapPI_3_10000_10000_1_-1492410.opb
512  1.10  normalized-knapPI_3_1000_10000_4_-393174.opb
513  1.11  normalized-knapPI_3_1000_10000_5_-473215.opb
514  1.11  normalized-knapPI_6_5000_1000_5_-124652.opb
515  1.12  normalized-knapPI_2_500_1000_3_-10764.opb
516  1.13  normalized-knapPI_11_10000_1000_4_-260380.opb
517  1.13  normalized-knapPI_5_200_10000_3_-64848.opb
518  1.14  normalized-knapPI_1_2000_1000_4_-239007.opb
519  1.15  normalized-knapPI_5_1000_1000_5_-46434.opb
520  1.16  normalized-knapPI_5_500_10000_5_-235050.opb
521  1.17  normalized-knapPI_6_10000_10000_3_-1494248.opb
522  1.21  normalized-knapPI_6_10000_10000_4_-1977691.opb
523  1.25  normalized-knapPI_5_1000_10000_2_-243637.opb
524  1.26  normalized-knapPI_12_50_1000_5_-1485.opb
525  1.27  normalized-knapPI_15_5000_1000_2_-50988.opb
526  1.32  normalized-knapPI_6_2000_10000_1_-98077.opb
527  1.42  normalized-knapPI_2_1000_10000_2_-165611.opb
528  1.46  normalized-knapPI_3_2000_1000_3_-64314.opb
529  1.56  normalized-knapPI_5_1000_10000_3_-322069.opb
530  1.57  normalized-knapPI_13_10000_1000_4_-185858.opb
531  1.67  normalized-knapPI_5_1000_10000_1_-146390.opb
532  1.68  normalized-knapPI_5_1000_1000_1_-14202.opb
533  1.69  normalized-knapPI_5_500_10000_3_-158731.opb
534  1.71  normalized-knapPI_3_5000_1000_3_-160725.opb
535  1.72  normalized-knapPI_1_500_10000_4_-564247.opb
536  1.77  normalized-knapPI_5_2000_10000_1_-292470.opb
537  1.80  normalized-knapPI_2_5000_1000_1_-44356.opb
538  1.80  normalized-knapPI_16_5000_1000_4_-388055.opb
539  1.81  normalized-knapPI_4_5000_10000_3_-807453.opb
540  1.96  normalized-knapPI_2_5000_10000_1_-446594.opb
541  1.98  normalized-knapPI_5_1000_10000_5_-468478.opb
542  2.04  normalized-knapPI_5_5000_10000_1_-733679.opb
543  2.04  normalized-knapPI_5_2000_1000_1_-28124.opb
544  2.14  normalized-knapPI_4_10000_1000_1_-53919.opb
545  2.16  normalized-knapPI_2_2000_1000_1_-18051.opb
546  2.24  normalized-knapPI_3_2000_10000_3_-644684.opb
547  2.25  normalized-knapPI_5_5000_10000_3_-1594464.opb
548  2.28  normalized-knapPI_3_5000_10000_2_-1197173.opb
549  2.29  normalized-knapPI_16_2000_1000_4_-156978.opb
550  2.39  normalized-knapPI_1_500_10000_5_-634907.opb
551  2.43  normalized-knapPI_3_10000_1000_1_-146919.opb
552  2.50  normalized-knapPI_6_1000_10000_2_-99124.opb
553  2.53  normalized-knapPI_3_100_10000_2_-21726.opb
554  2.54  normalized-knapPI_1_2000_1000_2_-171647.opb
555  2.64  normalized-knapPI_15_10000_1000_2_-101286.opb
556  2.69  normalized-knapPI_4_1000_1000_4_-21627.opb
557  2.77  normalized-knapPI_6_2000_10000_2_-197625.opb
558  2.78  normalized-knapPI_4_200_1000_5_-5372.opb
559  2.96  normalized-knapPI_1_5000_10000_1_-2755662.opb
560  2.99  normalized-knapPI_1_5000_1000_2_-412188.opb
561  3.25  normalized-knapPI_16_10000_1000_3_-633245.opb
562  3.40  normalized-knapPI_15_5000_1000_3_-74916.opb
563  3.43  normalized-knapPI_2_10000_1000_1_-90204.opb
564  3.58  normalized-knapPI_2_1000_1000_3_-22085.opb
565  3.67  normalized-knapPI_6_5000_10000_1_-246112.opb
566  3.69  normalized-knapPI_12_1000_1000_5_-28017.opb
567  3.97  normalized-knapPI_3_5000_10000_3_-1593938.opb
568  4.04  normalized-knapPI_2_500_10000_5_-167641.opb
569  4.06  normalized-knapPI_2_2000_10000_2_-327930.opb
570  4.08  normalized-knapPI_1_2000_10000_5_-2725551.opb
571  4.11  normalized-knapPI_6_1000_10000_5_-247215.opb
572  4.35  normalized-knapPI_4_5000_1000_3_-80877.opb
573  4.47  normalized-knapPI_1_2000_10000_3_-1961245.opb
574  4.49  normalized-knapPI_2_1000_1000_5_-33904.opb
575  4.51  normalized-knapPI_5_1000_10000_4_-393112.opb
576  4.54  normalized-knapPI_4_200_1000_4_-4360.opb
577  4.58  normalized-knapPI_16_5000_1000_3_-319681.opb
578  4.76  normalized-knapPI_5_500_1000_2_-12369.opb
579  4.78  normalized-knapPI_15_5000_1000_5_-125571.opb
580  4.80  normalized-knapPI_3_5000_10000_5_-2356138.opb
581  5.04  normalized-knapPI_2_10000_1000_5_-337831.opb
582  5.15  normalized-knapPI_6_2000_10000_3_-299684.opb
583  5.15  normalized-knapPI_3_2000_1000_5_-93189.opb
584  5.31  normalized-knapPI_15_10000_1000_3_-149844.opb
585  5.41  normalized-knapPI_5_5000_10000_2_-1193699.opb
586  5.43  normalized-knapPI_2_2000_1000_5_-67455.opb
587  5.47  normalized-knapPI_6_2000_10000_4_-397987.opb
588  5.47  normalized-knapPI_5_10000_10000_1_-1484157.opb
589  5.56  normalized-knapPI_14_500_1000_5_-35578.opb
590  5.57  normalized-knapPI_14_500_1000_4_-31297.opb
591  5.62  normalized-knapPI_13_5000_1000_5_-125817.opb
592  5.66  normalized-knapPI_4_1000_10000_1_-52881.opb
593  5.70  normalized-knapPI_3_10000_10000_2_-2384739.opb
594  5.97  normalized-knapPI_1_5000_1000_3_-497483.opb
595  6.48  normalized-knapPI_6_5000_10000_2_-497173.opb
596  6.48  normalized-knapPI_1_1000_10000_5_-1271347.opb
597  6.49  normalized-knapPI_12_500_1000_4_-13861.opb
598  6.63  normalized-knapPI_15_5000_1000_4_-100383.opb
599  6.69  normalized-knapPI_16_5000_1000_5_-456766.opb
600  6.71  normalized-knapPI_3_5000_1000_5_-232952.opb
601  7.17  normalized-knapPI_3_2000_10000_4_-781987.opb
602  7.18  normalized-knapPI_1_10000_1000_1_-563647.opb
603  7.21  normalized-knapPI_2_2000_10000_1_-174231.opb
604  7.26  normalized-knapPI_6_10000_10000_5_-2451785.opb
605  7.38  normalized-knapPI_1_1000_10000_4_-1135110.opb
606  7.69  normalized-knapPI_2_1000_10000_3_-220157.opb
607  7.74  normalized-knapPI_1_2000_10000_2_-1625464.opb
608  8.07  normalized-knapPI_2_5000_1000_4_-138587.opb
609  8.11  normalized-knapPI_2_2000_1000_3_-44230.opb
610  8.17  normalized-knapPI_6_2000_10000_5_-490392.opb
611  8.17  normalized-knapPI_1_2000_10000_4_-2228187.opb
612  8.27  normalized-knapPI_2_2000_1000_4_-55044.opb
613  8.37  normalized-knapPI_16_2000_1000_2_-91425.opb
614  8.68  normalized-knapPI_4_500_1000_2_-5426.opb
615  9.02  normalized-knapPI_12_1000_1000_4_-28054.opb
616  9.67  normalized-knapPI_2_5000_1000_5_-169304.opb
617  9.75  normalized-knapPI_4_500_10000_3_-80048.opb
618  10.76  normalized-knapPI_4_500_10000_1_-27309.opb
619  10.88  normalized-knapPI_15_10000_1000_5_-249006.opb
620  10.92  normalized-knapPI_1_2000_1000_3_-198902.opb
621  11.18  normalized-knapPI_3_10000_1000_3_-322125.opb
622  11.71  normalized-knapPI_6_10000_10000_1_-494410.opb
623  11.81  normalized-knapPI_1_10000_10000_2_-8334617.opb
624  11.83  normalized-knapPI_2_5000_1000_2_-78517.opb
625  11.99  normalized-knapPI_1_2000_1000_5_-259950.opb
626  12.11  normalized-knapPI_12_100_1000_4_-2739.opb
627  13.16  normalized-knapPI_2_1000_10000_4_-273316.opb
628  13.90  normalized-knapPI_12_2000_1000_1_-9118.opb
629  13.92  normalized-knapPI_4_50_1000_5_-1278.opb
630  14.10  normalized-knapPI_2_1000_1000_4_-26930.opb
631  14.58  normalized-knapPI_2_10000_10000_1_-894931.opb
632  14.79  normalized-knapPI_1_5000_10000_5_-6507005.opb
633  14.96  normalized-knapPI_1_10000_1000_3_-1006411.opb
634  15.09  normalized-knapPI_1_5000_1000_4_-587799.opb
635  15.59  normalized-knapPI_3_5000_1000_4_-199683.opb
636  15.60  normalized-knapPI_2_5000_1000_3_-109727.opb
637  16.58  normalized-knapPI_3_10000_10000_3_-3189248.opb
638  16.76  normalized-knapPI_12_5000_1000_3_-86156.opb
639  16.92  normalized-knapPI_5_5000_1000_2_-118929.opb
640  17.47  normalized-knapPI_4_2000_1000_5_-54990.opb
641  18.04  normalized-knapPI_4_2000_1000_4_-42736.opb
642  18.05  normalized-knapPI_2_1000_10000_5_-330511.opb
643  18.55  normalized-knapPI_12_500_1000_3_-8500.opb
644  18.55  normalized-knapPI_2_10000_1000_4_-277139.opb
645  18.81  normalized-knapPI_1_10000_10000_1_-5677675.opb
646  18.93  normalized-knapPI_2_10000_1000_3_-219078.opb
647  19.96  normalized-knapPI_4_5000_1000_2_-54663.opb
648  20.87  normalized-knapPI_2_2000_10000_5_-662518.opb
649  20.91  normalized-knapPI_2_10000_1000_2_-155987.opb
650  21.89  normalized-knapPI_1_5000_10000_2_-4072477.opb
651  21.95  normalized-knapPI_13_10000_1000_5_-251737.opb
652  22.89  normalized-knapPI_5_5000_1000_1_-71745.opb
653  23.22  normalized-knapPI_4_2000_10000_2_-215229.opb
654  23.62  normalized-knapPI_1_10000_10000_3_-9807732.opb
655  23.95  normalized-knapPI_4_1000_1000_2_-10876.opb
656  24.55  normalized-knapPI_1_5000_10000_4_-5605490.opb
657  25.28  normalized-knapPI_15_10000_1000_4_-199977.opb
658  25.48  normalized-knapPI_12_10000_1000_1_-45105.opb
659  25.95  normalized-knapPI_3_10000_10000_4_-3972691.opb
660  26.26  normalized-knapPI_2_2000_10000_4_-552322.opb
661  27.15  normalized-knapPI_2_5000_10000_4_-1391285.opb
662  27.34  normalized-knapPI_5_10000_1000_3_-320932.opb
663  27.99  normalized-knapPI_14_1000_1000_2_-38335.opb
664  28.00  normalized-knapPI_4_100_1000_5_-2594.opb
665  28.38  normalized-knapPI_12_500_1000_1_-2231.opb
666  29.88  normalized-knapPI_6_5000_10000_3_-740938.opb
667  30.29  normalized-knapPI_2_2000_10000_3_-440394.opb
668  32.36  normalized-knapPI_3_10000_10000_5_-4701785.opb
669  33.22  normalized-knapPI_4_1000_1000_5_-27583.opb
670  33.44  normalized-knapPI_3_10000_1000_5_-467270.opb
671  33.65  normalized-knapPI_14_1000_1000_5_-72286.opb
672  34.44  normalized-knapPI_2_5000_10000_3_-1098450.opb
673  34.87  normalized-knapPI_4_1000_1000_1_-5380.opb
674  41.65  normalized-knapPI_1_10000_1000_4_-1151489.opb
675  42.21  normalized-knapPI_14_200_1000_4_-13316.opb
676  45.69  normalized-knapPI_16_10000_1000_5_-912198.opb
677  45.72  normalized-knapPI_5_5000_1000_4_-199316.opb
678  48.29  normalized-knapPI_16_10000_1000_4_-775707.opb
679  49.23  normalized-knapPI_3_10000_1000_2_-239710.opb
680  50.01  normalized-knapPI_2_10000_10000_4_-2800942.opb
681  52.83  normalized-knapPI_4_500_10000_5_-133620.opb
682  53.31  normalized-knapPI_2_10000_10000_2_-1567348.opb
683  53.80  normalized-knapPI_1_10000_1000_2_-806767.opb
684  57.89  normalized-knapPI_5_2000_1000_2_-48006.opb
685  60.66  normalized-knapPI_1_10000_10000_5_-12993597.opb
686  66.33  normalized-knapPI_12_5000_1000_1_-22847.opb
687  69.18  normalized-knapPI_14_1000_1000_3_-54883.opb
688  69.67  normalized-knapPI_4_2000_1000_1_-10699.opb
689  71.00  normalized-knapPI_1_5000_10000_3_-4927726.opb
690  76.46  normalized-knapPI_4_200_10000_3_-31512.opb
691  78.22  normalized-knapPI_2_5000_10000_5_-1682940.opb
692  78.43  normalized-knapPI_4_500_1000_3_-7902.opb
693  83.07  normalized-knapPI_5_500_10000_2_-120936.opb
694  85.63  normalized-knapPI_5_2000_1000_4_-80350.opb
695  88.33  normalized-knapPI_3_10000_1000_4_-397431.opb
696  95.12  normalized-knapPI_4_1000_10000_3_-163185.opb
697  102.03  normalized-knapPI_12_2000_1000_4_-56108.opb
698  114.45  normalized-knapPI_3_2000_10000_5_-939392.opb
699  115.63  normalized-knapPI_4_1000_10000_2_-107926.opb
700  127.63  normalized-knapPI_5_2000_1000_3_-63340.opb
701  134.47  normalized-knapPI_5_10000_10000_4_-4012574.opb
702  135.46  normalized-knapPI_4_2000_1000_2_-21761.opb
703  136.63  normalized-knapPI_1_10000_10000_4_-11456508.opb
704  140.67  normalized-knapPI_1_5000_1000_5_-643542.opb
705  146.08  normalized-knapPI_5_5000_1000_5_-233473.opb
706  159.01  normalized-knapPI_1_10000_1000_5_-1269659.opb
707  160.09  normalized-knapPI_12_1000_1000_1_-4514.opb
708  168.56  normalized-knapPI_14_500_1000_2_-19148.opb
709  194.83  normalized-knapPI_2_10000_10000_3_-2204389.opb
710  291.36  normalized-knapPI_2_5000_10000_2_-789375.opb
711  301.42  normalized-knapPI_4_10000_1000_3_-161828.opb
712  406.52  normalized-knapPI_4_2000_1000_3_-32354.opb
713  417.18  normalized-knapPI_12_2000_1000_3_-34272.opb
714  525.28  normalized-knapPI_4_2000_10000_4_-433195.opb
715  564.27  normalized-knapPI_14_500_1000_3_-27977.opb
716  568.01  normalized-knapPI_12_100_1000_3_-1700.opb
717  620.22  normalized-knapPI_4_10000_1000_4_-215535.opb
718  698.61  normalized-knapPI_4_10000_10000_3_-1626336.opb
719  775.03  normalized-knapPI_4_5000_10000_5_-1337662.opb
720  783.75  normalized-knapPI_4_100_10000_5_-26923.opb
721  841.59  normalized-knapPI_4_5000_10000_4_-1075296.opb
722  957.69  normalized-knapPI_4_10000_1000_5_-270375.opb
723  1105.17  normalized-knapPI_4_5000_1000_4_-108385.opb
724  1206.82  normalized-knapPI_4_10000_1000_2_-108512.opb
725  1288.42  normalized-knapPI_4_5000_10000_1_-268617.opb
726  1487.03  normalized-knapPI_2_10000_10000_5_-3380973.opb
727  1656.80  normalized-knapPI_12_10000_1000_3_-171292.opb
728  1659.49  normalized-knapPI_12_500_1000_5_-14157.opb
729  2190.33  normalized-knapPI_12_200_1000_2_-1452.opb
730  2290.57  normalized-knapPI_12_200_1000_4_-5478.opb
731  2479.67  normalized-knapPI_4_500_10000_2_-55551.opb
732  2522.19  normalized-knapPI_4_5000_10000_2_-541183.opb
733  2936.17  normalized-knapPI_4_500_1000_1_-2712.opb
734  3135.27  normalized-knapPI_4_200_10000_4_-42355.opb
735  3172.31  normalized-knapPI_12_1000_1000_2_-7500.opb


==> data-knap/runtime-original.dat <==
1  0.01  normalized-knapPI_11_20_1000_1_-1428.opb
2  0.01  normalized-knapPI_11_20_1000_3_-1800.opb
3  0.01  normalized-knapPI_11_100_1000_2_-3990.opb
4  0.01  normalized-knapPI_11_100_1000_1_-1428.opb
5  0.01  normalized-knapPI_11_200_1000_1_-1428.opb
6  0.01  normalized-knapPI_11_50_1000_1_-1428.opb
7  0.01  normalized-knapPI_11_100_1000_5_-2392.opb
8  0.01  normalized-knapPI_11_20_1000_4_-1440.opb
9  0.01  normalized-knapPI_11_20_1000_2_-3990.opb
10  0.01  normalized-knapPI_9_100_1000_1_-995.opb
11  0.01  normalized-knapPI_9_50_1000_3_-970.opb
12  0.01  normalized-knapPI_9_50_1000_1_-995.opb
13  0.01  normalized-knapPI_4_50_1000_1_-994.opb
14  0.01  normalized-knapPI_11_50_1000_3_-1800.opb
15  0.01  normalized-knapPI_9_500_1000_1_-3974.opb
16  0.01  normalized-knapPI_9_100_1000_3_-1942.opb
17  0.01  normalized-knapPI_4_50_10000_1_-9984.opb
18  0.01  normalized-knapPI_9_200_1000_1_-995.opb
19  0.01  normalized-knapPI_9_100_1000_4_-2942.opb
20  0.01  normalized-knapPI_11_100_1000_3_-2250.opb
21  0.01  normalized-knapPI_9_50_1000_2_-997.opb
22  0.01  normalized-knapPI_9_100_1000_2_-997.opb
23  0.01  normalized-knapPI_4_50_1000_2_-997.opb
24  0.01  normalized-knapPI_4_50_10000_3_-9743.opb
25  0.01  normalized-knapPI_9_50_1000_5_-1933.opb
26  0.01  normalized-knapPI_14_20_1000_1_-1794.opb
27  0.01  normalized-knapPI_11_50_1000_2_-3990.opb
28  0.01  normalized-knapPI_13_50_1000_1_-1989.opb
29  0.01  normalized-knapPI_9_50_1000_4_-976.opb
30  0.01  normalized-knapPI_4_50_1000_3_-998.opb
31  0.01  normalized-knapPI_11_20_1000_5_-736.opb
32  0.01  normalized-knapPI_12_100_1000_2_-940.opb
33  0.01  normalized-knapPI_12_20_1000_2_-940.opb
34  0.01  normalized-knapPI_4_50_1000_4_-999.opb
35  0.01  normalized-knapPI_13_20_1000_1_-1716.opb
36  0.01  normalized-knapPI_4_50_10000_2_-9955.opb
37  0.01  normalized-knapPI_2_100_10000_1_-15785.opb
38  0.01  normalized-knapPI_14_200_1000_1_-5397.opb
39  0.01  normalized-knapPI_11_100_1000_4_-2580.opb
40  0.01  normalized-knapPI_4_100_10000_1_-9984.opb
41  0.01  normalized-knapPI_12_50_1000_2_-940.opb
42  0.01  normalized-knapPI_5_50_1000_1_-2096.opb
43  0.01  normalized-knapPI_12_20_1000_1_-970.opb
44  0.01  normalized-knapPI_13_50_1000_2_-2806.opb
45  0.01  normalized-knapPI_4_100_1000_1_-997.opb
46  0.01  normalized-knapPI_12_200_1000_1_-970.opb
47  0.01  normalized-knapPI_15_50_1000_2_-993.opb
48  0.01  normalized-knapPI_9_100_1000_5_-3910.opb
49  0.01  normalized-knapPI_11_50_1000_4_-1600.opb
50  0.01  normalized-knapPI_6_50_1000_1_-994.opb
51  0.01  normalized-knapPI_9_200_1000_2_-2948.opb
52  0.01  normalized-knapPI_11_500_1000_1_-3468.opb
53  0.01  normalized-knapPI_5_50_10000_3_-21864.opb
54  0.01  normalized-knapPI_14_100_1000_1_-3697.opb
55  0.01  normalized-knapPI_4_200_1000_1_-997.opb
56  0.01  normalized-knapPI_11_200_1000_2_-6460.opb
57  0.01  normalized-knapPI_13_100_1000_1_-1989.opb
58  0.01  normalized-knapPI_13_50_1000_4_-969.opb
59  0.01  normalized-knapPI_11_200_1000_3_-4500.opb
60  0.01  normalized-knapPI_13_200_1000_1_-1989.opb
61  0.01  normalized-knapPI_15_20_1000_2_-948.opb
62  0.01  normalized-knapPI_3_50_10000_2_-17847.opb
63  0.01  normalized-knapPI_9_200_1000_3_-4922.opb
64  0.01  normalized-knapPI_13_20_1000_3_-1200.opb
65  0.01  normalized-knapPI_1_50_10000_2_-61669.opb
66  0.01  normalized-knapPI_1_50_10000_1_-68946.opb
67  0.01  normalized-knapPI_13_50_1000_3_-1200.opb
68  0.01  normalized-knapPI_5_50_1000_2_-1901.opb
69  0.01  normalized-knapPI_12_50_1000_1_-970.opb
70  0.01  normalized-knapPI_1_50_10000_3_-71860.opb
71  0.01  normalized-knapPI_13_20_1000_5_-1326.opb
72  0.01  normalized-knapPI_5_200_1000_1_-2706.opb
73  0.01  normalized-knapPI_14_50_1000_1_-2586.opb
74  0.01  normalized-knapPI_5_50_1000_4_-1872.opb
75  0.01  normalized-knapPI_2_50_10000_1_-13887.opb
76  0.01  normalized-knapPI_13_20_1000_2_-2501.opb
77  0.01  normalized-knapPI_16_50_1000_1_-3408.opb
78  0.01  normalized-knapPI_5_100_10000_2_-23420.opb
79  0.01  normalized-knapPI_16_20_1000_4_-2893.opb
80  0.01  normalized-knapPI_3_200_10000_1_-26330.opb
81  0.01  normalized-knapPI_13_50_1000_5_-1327.opb
82  0.01  normalized-knapPI_13_100_1000_2_-2806.opb
83  0.01  normalized-knapPI_14_20_1000_3_-1882.opb
84  0.01  normalized-knapPI_16_20_1000_2_-2296.opb
85  0.01  normalized-knapPI_14_20_1000_2_-1743.opb
86  0.01  normalized-knapPI_9_200_1000_4_-6869.opb
87  0.01  normalized-knapPI_15_20_1000_1_-999.opb
88  0.01  normalized-knapPI_16_20_1000_1_-2291.opb
89  0.01  normalized-knapPI_15_50_1000_1_-1005.opb
90  0.01  normalized-knapPI_1_100_10000_1_-81021.opb
91  0.01  normalized-knapPI_11_200_1000_5_-4723.opb
92  0.01  normalized-knapPI_16_100_1000_1_-4400.opb
93  0.01  normalized-knapPI_1_50_1000_1_-8373.opb
94  0.01  normalized-knapPI_6_100_1000_2_-1043.opb
95  0.01  normalized-knapPI_13_20_1000_4_-907.opb
96  0.02  normalized-knapPI_1_50_1000_3_-5962.opb
97  0.02  normalized-knapPI_12_20_1000_5_-990.opb
98  0.02  normalized-knapPI_11_50_1000_5_-1288.opb
99  0.02  normalized-knapPI_6_50_1000_4_-999.opb
100  0.02  normalized-knapPI_6_50_1000_2_-997.opb
101  0.02  normalized-knapPI_1_50_10000_4_-43181.opb
102  0.02  normalized-knapPI_3_100_1000_2_-2243.opb
103  0.02  normalized-knapPI_3_100_1000_1_-2397.opb
104  0.02  normalized-knapPI_14_20_1000_5_-2483.opb
105  0.02  normalized-knapPI_13_200_1000_2_-3416.opb
106  0.02  normalized-knapPI_9_200_1000_5_-8819.opb
107  0.02  normalized-knapPI_15_100_1000_1_-1011.opb
108  0.02  normalized-knapPI_5_100_10000_1_-23965.opb
109  0.02  normalized-knapPI_6_100_1000_1_-997.opb
110  0.02  normalized-knapPI_1_100_10000_2_-95477.opb
111  0.02  normalized-knapPI_11_500_1000_2_-16910.opb
112  0.02  normalized-knapPI_12_20_1000_3_-1360.opb
113  0.02  normalized-knapPI_15_50_1000_3_-1008.opb
114  0.02  normalized-knapPI_9_1000_1000_1_-8943.opb
115  0.02  normalized-knapPI_2_50_1000_2_-1352.opb
116  0.02  normalized-knapPI_15_20_1000_4_-1002.opb
117  0.02  normalized-knapPI_6_50_1000_3_-998.opb
118  0.02  normalized-knapPI_14_200_1000_5_-13715.opb
119  0.02  normalized-knapPI_16_20_1000_3_-2189.opb
120  0.02  normalized-knapPI_14_100_1000_2_-3482.opb
121  0.02  normalized-knapPI_13_100_1000_5_-2601.opb
122  0.02  normalized-knapPI_13_200_1000_3_-3485.opb
123  0.02  normalized-knapPI_5_100_1000_1_-2295.opb
124  0.02  normalized-knapPI_4_100_1000_4_-1977.opb
125  0.02  normalized-knapPI_3_200_1000_3_-6458.opb
126  0.02  normalized-knapPI_1_200_10000_1_-108079.opb
127  0.02  normalized-knapPI_1_100_1000_3_-9924.opb
128  0.02  normalized-knapPI_6_200_1000_1_-997.opb
129  0.02  normalized-knapPI_5_100_1000_5_-4470.opb
130  0.02  normalized-knapPI_3_50_10000_1_-20862.opb
131  0.02  normalized-knapPI_2_100_10000_2_-14736.opb
132  0.02  normalized-knapPI_9_500_1000_2_-8952.opb
133  0.02  normalized-knapPI_1_100_10000_3_-101460.opb
134  0.02  normalized-knapPI_5_50_10000_1_-21980.opb
135  0.02  normalized-knapPI_2_200_10000_1_-19377.opb
136  0.02  normalized-knapPI_3_50_1000_1_-1894.opb
137  0.02  normalized-knapPI_12_100_1000_1_-970.opb
138  0.02  normalized-knapPI_1_50_1000_4_-4888.opb
139  0.02  normalized-knapPI_6_200_1000_3_-2958.opb
140  0.02  normalized-knapPI_16_200_1000_2_-7963.opb
141  0.02  normalized-knapPI_5_50_10000_2_-18843.opb
142  0.02  normalized-knapPI_3_50_1000_4_-1897.opb
143  0.02  normalized-knapPI_2_50_1000_3_-1348.opb
144  0.02  normalized-knapPI_13_500_1000_1_-3198.opb
145  0.02  normalized-knapPI_5_100_1000_2_-2399.opb
146  0.02  normalized-knapPI_16_20_1000_5_-3230.opb
147  0.02  normalized-knapPI_3_50_1000_2_-1678.opb
148  0.02  normalized-knapPI_13_200_1000_4_-3680.opb
149  0.02  normalized-knapPI_1_200_1000_1_-11238.opb
150  0.02  normalized-knapPI_16_100_1000_2_-3898.opb
151  0.02  normalized-knapPI_1_50_1000_2_-5847.opb
152  0.02  normalized-knapPI_13_100_1000_3_-1760.opb
153  0.02  normalized-knapPI_3_50_1000_3_-1798.opb
154  0.02  normalized-knapPI_2_50_10000_3_-15374.opb
155  0.02  normalized-knapPI_15_20_1000_3_-1002.opb
156  0.02  normalized-knapPI_2_100_1000_1_-1514.opb
157  0.02  normalized-knapPI_2_50_10000_5_-17314.opb
158  0.02  normalized-knapPI_2_100_1000_2_-1590.opb
159  0.02  normalized-knapPI_9_500_1000_3_-13785.opb
160  0.02  normalized-knapPI_15_100_1000_4_-2061.opb
161  0.02  normalized-knapPI_6_50_10000_1_-9984.opb
162  0.02  normalized-knapPI_16_50_1000_2_-3322.opb
163  0.02  normalized-knapPI_3_200_1000_2_-4577.opb
164  0.02  normalized-knapPI_15_20_1000_5_-969.opb
165  0.02  normalized-knapPI_9_2000_1000_1_-18907.opb
166  0.02  normalized-knapPI_11_1000_1000_1_-7038.opb
167  0.02  normalized-knapPI_14_50_1000_3_-3373.opb
168  0.02  normalized-knapPI_15_100_1000_2_-1008.opb
169  0.02  normalized-knapPI_13_100_1000_4_-1734.opb
170  0.02  normalized-knapPI_6_50_1000_5_-1232.opb
171  0.02  normalized-knapPI_9_500_1000_4_-18688.opb
172  0.02  normalized-knapPI_12_20_1000_4_-1494.opb
173  0.02  normalized-knapPI_15_100_1000_5_-2235.opb
174  0.02  normalized-knapPI_13_1000_1000_1_-6513.opb
175  0.02  normalized-knapPI_16_200_1000_1_-5370.opb
176  0.02  normalized-knapPI_1_100_1000_1_-9147.opb
177  0.02  normalized-knapPI_9_1000_1000_2_-18858.opb
178  0.02  normalized-knapPI_16_50_1000_5_-4195.opb
179  0.02  normalized-knapPI_4_100_1000_2_-1041.opb
180  0.02  normalized-knapPI_13_500_1000_2_-8845.opb
181  0.02  normalized-knapPI_6_200_1000_2_-1977.opb
182  0.03  normalized-knapPI_2_50_1000_1_-1396.opb
183  0.03  normalized-knapPI_13_500_1000_4_-8907.opb
184  0.03  normalized-knapPI_12_50_1000_4_-1660.opb
185  0.03  normalized-knapPI_5_50_1000_5_-2351.opb
186  0.03  normalized-knapPI_15_200_1000_5_-5067.opb
187  0.03  normalized-knapPI_1_50_10000_5_-57448.opb
188  0.03  normalized-knapPI_14_50_1000_5_-3237.opb
189  0.03  normalized-knapPI_16_50_1000_4_-3908.opb
190  0.03  normalized-knapPI_6_50_10000_4_-10437.opb
191  0.03  normalized-knapPI_11_500_1000_3_-11250.opb
192  0.03  normalized-knapPI_6_50_10000_5_-11530.opb
193  0.03  normalized-knapPI_3_100_1000_3_-3320.opb
194  0.03  normalized-knapPI_1_100_10000_4_-96006.opb
195  0.03  normalized-knapPI_2_50_10000_4_-12918.opb
196  0.03  normalized-knapPI_3_200_1000_1_-2697.opb
197  0.03  normalized-knapPI_2_200_10000_4_-54266.opb
198  0.03  normalized-knapPI_13_200_1000_5_-5202.opb
199  0.03  normalized-knapPI_11_200_1000_4_-5180.opb
200  0.03  normalized-knapPI_5_100_1000_3_-3094.opb
201  0.03  normalized-knapPI_5_200_1000_2_-4928.opb
202  0.03  normalized-knapPI_6_500_1000_1_-2517.opb
203  0.03  normalized-knapPI_9_500_1000_5_-23397.opb
204  0.03  normalized-knapPI_13_500_1000_3_-8175.opb
205  0.03  normalized-knapPI_1_500_1000_1_-28857.opb
206  0.03  normalized-knapPI_6_100_1000_3_-1522.opb
207  0.03  normalized-knapPI_5_200_10000_2_-45993.opb
208  0.03  normalized-knapPI_5_50_1000_3_-1944.opb
209  0.03  normalized-knapPI_2_200_1000_1_-1634.opb
210  0.03  normalized-knapPI_14_200_1000_3_-11972.opb
211  0.03  normalized-knapPI_2_100_1000_3_-2117.opb
212  0.03  normalized-knapPI_6_50_10000_2_-9955.opb
213  0.03  normalized-knapPI_3_100_10000_1_-23982.opb
214  0.03  normalized-knapPI_5_50_10000_5_-22000.opb
215  0.03  normalized-knapPI_6_500_1000_2_-5036.opb
216  0.03  normalized-knapPI_15_200_1000_4_-4266.opb
217  0.03  normalized-knapPI_3_500_1000_1_-7117.opb
218  0.03  normalized-knapPI_6_200_1000_4_-4068.opb
219  0.03  normalized-knapPI_9_1000_1000_3_-28610.opb
220  0.03  normalized-knapPI_6_200_10000_1_-10330.opb
221  0.03  normalized-knapPI_3_50_10000_5_-23529.opb
222  0.03  normalized-knapPI_11_500_1000_4_-13180.opb
223  0.03  normalized-knapPI_11_500_1000_5_-11684.opb
224  0.03  normalized-knapPI_1_50_1000_5_-4889.opb
225  0.03  normalized-knapPI_3_50_10000_4_-18382.opb
226  0.04  normalized-knapPI_6_100_1000_5_-2399.opb
227  0.04  normalized-knapPI_3_200_10000_2_-44006.opb
228  0.04  normalized-knapPI_11_2000_1000_1_-14076.opb
229  0.04  normalized-knapPI_14_50_1000_2_-2581.opb
230  0.04  normalized-knapPI_6_500_1000_3_-7217.opb
231  0.04  normalized-knapPI_15_200_1000_1_-1020.opb
232  0.04  normalized-knapPI_16_200_1000_3_-13071.opb
233  0.04  normalized-knapPI_4_500_1000_4_-10900.opb
234  0.04  normalized-knapPI_6_100_10000_1_-9984.opb
235  0.04  normalized-knapPI_16_100_1000_5_-8569.opb
236  0.04  normalized-knapPI_1_100_1000_4_-10293.opb
237  0.04  normalized-knapPI_14_20_1000_4_-2255.opb
238  0.04  normalized-knapPI_1_1000_10000_3_-1050318.opb
239  0.04  normalized-knapPI_6_200_10000_5_-48992.opb
240  0.04  normalized-knapPI_2_50_1000_5_-1683.opb
241  0.04  normalized-knapPI_6_100_10000_4_-19735.opb
242  0.04  normalized-knapPI_9_2000_1000_2_-38658.opb
243  0.04  normalized-knapPI_15_500_1000_3_-7491.opb
244  0.04  normalized-knapPI_9_1000_1000_4_-38127.opb
245  0.04  normalized-knapPI_11_1000_1000_3_-22680.opb
246  0.04  normalized-knapPI_11_1000_1000_4_-26780.opb
247  0.04  normalized-knapPI_15_50_1000_4_-1011.opb
248  0.04  normalized-knapPI_2_50_1000_4_-1319.opb
249  0.04  normalized-knapPI_16_200_1000_5_-18008.opb
250  0.04  normalized-knapPI_3_200_1000_5_-8982.opb
251  0.04  normalized-knapPI_13_2000_1000_1_-13026.opb
252  0.04  normalized-knapPI_5_100_10000_4_-37099.opb
253  0.04  normalized-knapPI_6_100_10000_3_-15245.opb
254  0.04  normalized-knapPI_3_50_10000_3_-16737.opb
255  0.04  normalized-knapPI_6_200_1000_5_-4982.opb
256  0.04  normalized-knapPI_15_1000_1000_1_-4950.opb
257  0.04  normalized-knapPI_1_200_10000_2_-174113.opb
258  0.04  normalized-knapPI_1_500_1000_3_-50896.opb
259  0.04  normalized-knapPI_6_100_10000_2_-10726.opb
260  0.05  normalized-knapPI_2_100_10000_3_-22847.opb
261  0.05  normalized-knapPI_2_50_10000_2_-12453.opb
262  0.05  normalized-knapPI_3_50_1000_5_-2415.opb
263  0.05  normalized-knapPI_2_500_1000_1_-4566.opb
264  0.05  normalized-knapPI_6_1000_1000_2_-9996.opb
265  0.05  normalized-knapPI_15_200_1000_2_-2031.opb
266  0.05  normalized-knapPI_1_200_1000_5_-24000.opb
267  0.05  normalized-knapPI_15_500_1000_2_-5043.opb
268  0.05  normalized-knapPI_3_500_1000_2_-11836.opb
269  0.05  normalized-knapPI_14_500_1000_1_-12746.opb
270  0.05  normalized-knapPI_15_50_1000_5_-1047.opb
271  0.05  normalized-knapPI_6_100_1000_4_-1873.opb
272  0.05  normalized-knapPI_3_1000_1000_2_-24196.opb
273  0.05  normalized-knapPI_13_1000_1000_2_-18239.opb
274  0.05  normalized-knapPI_6_50_10000_3_-9743.opb
275  0.05  normalized-knapPI_9_1000_1000_5_-47911.opb
276  0.05  normalized-knapPI_13_1000_1000_4_-18178.opb
277  0.05  normalized-knapPI_16_50_1000_3_-3818.opb
278  0.05  normalized-knapPI_14_100_1000_3_-5765.opb
279  0.05  normalized-knapPI_14_2000_1000_1_-54180.opb
280  0.05  normalized-knapPI_9_5000_1000_1_-48768.opb
281  0.05  normalized-knapPI_5_200_10000_1_-28310.opb
282  0.05  normalized-knapPI_3_100_10000_2_-21726.opb
283  0.05  normalized-knapPI_11_2000_1000_2_-66310.opb
284  0.05  normalized-knapPI_14_50_1000_4_-3290.opb
285  0.05  normalized-knapPI_5_100_10000_3_-31938.opb
286  0.05  normalized-knapPI_14_100_1000_5_-6611.opb
287  0.05  normalized-knapPI_3_1000_1000_5_-46333.opb
288  0.05  normalized-knapPI_3_2000_1000_1_-28919.opb
289  0.06  normalized-knapPI_15_100_1000_3_-1482.opb
290  0.06  normalized-knapPI_3_100_10000_3_-32245.opb
291  0.06  normalized-knapPI_16_100_1000_3_-6166.opb
292  0.06  normalized-knapPI_1_100_1000_2_-8600.opb
293  0.06  normalized-knapPI_1_500_10000_1_-247059.opb
294  0.06  normalized-knapPI_2_500_10000_1_-46285.opb
295  0.06  normalized-knapPI_4_200_10000_1_-10311.opb
296  0.06  normalized-knapPI_16_500_1000_5_-45921.opb
297  0.06  normalized-knapPI_9_2000_1000_3_-58116.opb
298  0.06  normalized-knapPI_6_2000_1000_1_-9819.opb
299  0.06  normalized-knapPI_11_1000_1000_2_-33250.opb
300  0.06  normalized-knapPI_6_500_1000_4_-10119.opb
301  0.06  normalized-knapPI_2_100_10000_5_-34346.opb
302  0.07  normalized-knapPI_1_200_1000_2_-17058.opb
303  0.07  normalized-knapPI_2_200_1000_3_-4207.opb
304  0.07  normalized-knapPI_11_5000_1000_1_-35292.opb
305  0.07  normalized-knapPI_3_500_10000_1_-72359.opb
306  0.07  normalized-knapPI_3_500_1000_3_-16117.opb
307  0.07  normalized-knapPI_6_100_10000_5_-24973.opb
308  0.07  normalized-knapPI_6_500_1000_5_-13016.opb
309  0.07  normalized-knapPI_11_2000_1000_3_-45360.opb
310  0.07  normalized-knapPI_4_1000_1000_3_-15951.opb
311  0.07  normalized-knapPI_14_100_1000_4_-6730.opb
312  0.07  normalized-knapPI_2_100_1000_5_-3352.opb
313  0.07  normalized-knapPI_5_200_1000_3_-6247.opb
314  0.07  normalized-knapPI_1_500_1000_4_-61333.opb
315  0.07  normalized-knapPI_6_1000_1000_3_-14680.opb
316  0.07  normalized-knapPI_12_200_1000_5_-5742.opb
317  0.07  normalized-knapPI_11_1000_1000_5_-23276.opb
318  0.07  normalized-knapPI_13_1000_1000_3_-16425.opb
319  0.08  normalized-knapPI_9_2000_1000_4_-77395.opb
320  0.08  normalized-knapPI_6_1000_10000_1_-48980.opb
321  0.08  normalized-knapPI_4_500_10000_4_-109129.opb
322  0.08  normalized-knapPI_16_500_1000_2_-22574.opb
323  0.08  normalized-knapPI_14_1000_1000_1_-26616.opb
324  0.08  normalized-knapPI_4_100_10000_4_-20695.opb
325  0.09  normalized-knapPI_5_500_1000_5_-22976.opb
326  0.09  normalized-knapPI_15_1000_1000_2_-10122.opb
327  0.09  normalized-knapPI_6_200_10000_2_-21006.opb
328  0.09  normalized-knapPI_6_1000_1000_1_-4990.opb
329  0.09  normalized-knapPI_2_200_1000_2_-3321.opb
330  0.09  normalized-knapPI_6_500_10000_1_-25359.opb
331  0.09  normalized-knapPI_13_5000_1000_1_-32448.opb
332  0.09  normalized-knapPI_16_1000_1000_3_-64241.opb
333  0.09  normalized-knapPI_5_500_1000_1_-7241.opb
334  0.09  normalized-knapPI_1_200_1000_3_-19084.opb
335  0.09  normalized-knapPI_5_500_1000_4_-20267.opb
336  0.09  normalized-knapPI_15_500_1000_4_-10119.opb
337  0.09  normalized-knapPI_14_200_1000_2_-6898.opb
338  0.09  normalized-knapPI_16_2000_1000_1_-54945.opb
339  0.10  normalized-knapPI_1_1000_1000_2_-88527.opb
340  0.10  normalized-knapPI_4_200_1000_3_-3152.opb
341  0.10  normalized-knapPI_13_2000_1000_3_-33075.opb
342  0.10  normalized-knapPI_2_200_10000_3_-44556.opb
343  0.10  normalized-knapPI_15_200_1000_3_-2916.opb
344  0.10  normalized-knapPI_1_200_10000_4_-217984.opb
345  0.10  normalized-knapPI_4_100_1000_3_-1619.opb
346  0.10  normalized-knapPI_5_100_1000_4_-3735.opb
347  0.10  normalized-knapPI_16_500_1000_3_-31941.opb
348  0.10  normalized-knapPI_3_500_1000_5_-23216.opb
349  0.10  normalized-knapPI_15_500_1000_1_-2508.opb
350  0.10  normalized-knapPI_5_50_10000_4_-18105.opb
351  0.11  normalized-knapPI_3_200_10000_5_-93992.opb
352  0.11  normalized-knapPI_3_100_1000_4_-3773.opb
353  0.11  normalized-knapPI_4_50_10000_4_-10416.opb
354  0.11  normalized-knapPI_13_500_1000_5_-12852.opb
355  0.12  normalized-knapPI_6_5000_1000_1_-24805.opb
356  0.12  normalized-knapPI_4_100_10000_2_-10706.opb
357  0.12  normalized-knapPI_3_500_1000_4_-20319.opb
358  0.12  normalized-knapPI_13_2000_1000_2_-36051.opb
359  0.12  normalized-knapPI_2_200_10000_2_-30922.opb
360  0.12  normalized-knapPI_15_2000_1000_1_-9963.opb
361  0.12  normalized-knapPI_3_200_1000_4_-7968.opb
362  0.12  normalized-knapPI_2_100_1000_4_-2788.opb
363  0.12  normalized-knapPI_3_200_10000_3_-61571.opb
364  0.12  normalized-knapPI_6_200_10000_3_-29571.opb
365  0.13  normalized-knapPI_6_2000_1000_2_-20001.opb
366  0.13  normalized-knapPI_1_100_1000_5_-9391.opb
367  0.13  normalized-knapPI_16_200_1000_4_-15937.opb
368  0.13  normalized-knapPI_1_1000_10000_1_-524753.opb
369  0.13  normalized-knapPI_1_200_10000_3_-219264.opb
370  0.13  normalized-knapPI_1_1000_1000_3_-98306.opb
371  0.13  normalized-knapPI_2_500_10000_3_-110514.opb
372  0.14  normalized-knapPI_11_5000_1000_2_-166440.opb
373  0.14  normalized-knapPI_3_1000_10000_2_-240124.opb
374  0.14  normalized-knapPI_2_1000_1000_2_-16184.opb
375  0.14  normalized-knapPI_6_2000_1000_4_-39215.opb
376  0.14  normalized-knapPI_6_1000_1000_5_-25433.opb
377  0.15  normalized-knapPI_1_100_10000_5_-111273.opb
378  0.15  normalized-knapPI_15_1000_1000_3_-15009.opb
379  0.15  normalized-knapPI_3_1000_1000_3_-32480.opb
380  0.15  normalized-knapPI_16_5000_1000_1_-138116.opb
381  0.15  normalized-knapPI_6_500_10000_4_-101327.opb
382  0.16  normalized-knapPI_3_500_10000_2_-112650.opb
383  0.16  normalized-knapPI_5_500_1000_3_-15918.opb
384  0.16  normalized-knapPI_5_200_1000_4_-8020.opb
385  0.16  normalized-knapPI_9_10000_1000_1_-98600.opb
386  0.16  normalized-knapPI_3_1000_1000_1_-14390.opb
387  0.17  normalized-knapPI_11_10000_1000_1_-69666.opb
388  0.17  normalized-knapPI_16_1000_1000_1_-27147.opb
389  0.17  normalized-knapPI_2_200_1000_4_-5566.opb
390  0.17  normalized-knapPI_3_100_10000_4_-36729.opb
391  0.17  normalized-knapPI_13_5000_1000_2_-93086.opb
392  0.17  normalized-knapPI_15_500_1000_5_-12915.opb
393  0.17  normalized-knapPI_3_500_10000_3_-159197.opb
394  0.17  normalized-knapPI_9_2000_1000_5_-96497.opb
395  0.17  normalized-knapPI_9_5000_1000_2_-98058.opb
396  0.18  normalized-knapPI_3_100_10000_5_-45972.opb
397  0.18  normalized-knapPI_2_1000_1000_1_-9052.opb
398  0.18  normalized-knapPI_15_2000_1000_2_-20568.opb
399  0.18  normalized-knapPI_6_2000_1000_3_-29714.opb
400  0.19  normalized-knapPI_11_2000_1000_5_-47748.opb
401  0.19  normalized-knapPI_16_500_1000_1_-13145.opb
402  0.19  normalized-knapPI_13_10000_1000_1_-64077.opb
403  0.19  normalized-knapPI_6_1000_1000_4_-19867.opb
404  0.20  normalized-knapPI_11_5000_1000_3_-114030.opb
405  0.20  normalized-knapPI_4_50_10000_5_-11993.opb
406  0.20  normalized-knapPI_1_2000_1000_1_-110625.opb
407  0.20  normalized-knapPI_5_100_10000_5_-43621.opb
408  0.21  normalized-knapPI_3_100_1000_5_-4599.opb
409  0.21  normalized-knapPI_13_2000_1000_4_-37058.opb
410  0.21  normalized-knapPI_2_100_10000_4_-25763.opb
411  0.22  normalized-knapPI_1_1000_1000_4_-125709.opb
412  0.22  normalized-knapPI_11_2000_1000_4_-53660.opb
413  0.23  normalized-knapPI_3_1000_1000_4_-39767.opb
414  0.23  normalized-knapPI_2_200_10000_5_-66847.opb
415  0.23  normalized-knapPI_13_5000_1000_3_-80700.opb
416  0.24  normalized-knapPI_12_1000_1000_3_-17136.opb
417  0.24  normalized-knapPI_1_500_1000_2_-44338.opb
418  0.24  normalized-knapPI_2_500_1000_2_-8249.opb
419  0.24  normalized-knapPI_16_10000_1000_1_-277046.opb
420  0.24  normalized-knapPI_16_100_1000_4_-8018.opb
421  0.24  normalized-knapPI_4_5000_1000_1_-26956.opb
422  0.25  normalized-knapPI_3_200_10000_4_-76434.opb
423  0.25  normalized-knapPI_5_1000_1000_2_-24297.opb
424  0.25  normalized-knapPI_4_1000_10000_5_-268720.opb
425  0.26  normalized-knapPI_15_5000_1000_1_-25182.opb
426  0.26  normalized-knapPI_3_2000_10000_1_-298077.opb
427  0.26  normalized-knapPI_15_1000_1000_5_-25968.opb
428  0.26  normalized-knapPI_6_10000_1000_1_-49519.opb
429  0.29  normalized-knapPI_1_1000_1000_1_-54503.opb
430  0.29  normalized-knapPI_5_1000_1000_3_-31556.opb
431  0.29  normalized-knapPI_6_5000_1000_2_-50262.opb
432  0.30  normalized-knapPI_3_2000_1000_2_-47501.opb
433  0.30  normalized-knapPI_2_500_1000_5_-16380.opb
434  0.30  normalized-knapPI_3_5000_1000_1_-72505.opb
435  0.31  normalized-knapPI_11_5000_1000_4_-130080.opb
436  0.31  normalized-knapPI_1_200_1000_4_-24880.opb
437  0.31  normalized-knapPI_3_500_10000_5_-239868.opb
438  0.32  normalized-knapPI_16_1000_1000_5_-91854.opb
439  0.32  normalized-knapPI_5_500_10000_4_-194082.opb
440  0.32  normalized-knapPI_13_1000_1000_5_-25297.opb
441  0.33  normalized-knapPI_6_200_10000_4_-39434.opb
442  0.33  normalized-knapPI_6_1000_10000_4_-201174.opb
443  0.33  normalized-knapPI_14_2000_1000_4_-128348.opb
444  0.33  normalized-knapPI_5_1000_1000_1_-14202.opb
445  0.34  normalized-knapPI_6_500_10000_2_-51650.opb
446  0.34  normalized-knapPI_15_1000_1000_4_-20175.opb
447  0.35  normalized-knapPI_3_5000_10000_1_-740112.opb
448  0.35  normalized-knapPI_6_5000_1000_4_-99583.opb
449  0.36  normalized-knapPI_4_200_1000_2_-2073.opb
450  0.37  normalized-knapPI_16_1000_1000_2_-44773.opb
451  0.37  normalized-knapPI_1_2000_10000_1_-1074255.opb
452  0.38  normalized-knapPI_13_5000_1000_4_-92845.opb
453  0.38  normalized-knapPI_2_200_1000_5_-6761.opb
454  0.39  normalized-knapPI_1_200_10000_5_-266311.opb
455  0.40  normalized-knapPI_6_5000_1000_3_-74225.opb
456  0.41  normalized-knapPI_1_1000_1000_5_-134681.opb
457  0.41  normalized-knapPI_5_200_10000_3_-64848.opb
458  0.41  normalized-knapPI_5_1000_1000_4_-40866.opb
459  0.41  normalized-knapPI_13_10000_1000_2_-186050.opb
460  0.41  normalized-knapPI_3_1000_10000_1_-147980.opb
461  0.42  normalized-knapPI_5_500_10000_1_-70063.opb
462  0.42  normalized-knapPI_4_500_10000_2_-55551.opb
463  0.42  normalized-knapPI_4_5000_1000_5_-135605.opb
464  0.42  normalized-knapPI_6_2000_1000_5_-50689.opb
465  0.43  normalized-knapPI_1_500_1000_5_-64487.opb
466  0.43  normalized-knapPI_4_10000_10000_1_-538481.opb
467  0.44  normalized-knapPI_15_2000_1000_4_-40743.opb
468  0.45  normalized-knapPI_11_5000_1000_5_-117668.opb
469  0.45  normalized-knapPI_11_10000_1000_2_-333640.opb
470  0.45  normalized-knapPI_13_2000_1000_5_-50848.opb
471  0.46  normalized-knapPI_4_10000_10000_2_-1075759.opb
472  0.46  normalized-knapPI_15_10000_1000_1_-50622.opb
473  0.46  normalized-knapPI_6_1000_10000_3_-150482.opb
474  0.46  normalized-knapPI_12_50_1000_5_-1485.opb
475  0.47  normalized-knapPI_2_500_10000_2_-84358.opb
476  0.47  normalized-knapPI_3_2000_1000_4_-80315.opb
477  0.48  normalized-knapPI_12_500_1000_3_-8500.opb
478  0.49  normalized-knapPI_6_10000_1000_2_-99710.opb
479  0.50  normalized-knapPI_6_10000_1000_5_-248270.opb
480  0.51  normalized-knapPI_6_10000_1000_3_-148525.opb
481  0.54  normalized-knapPI_14_500_1000_4_-31297.opb
482  0.54  normalized-knapPI_16_1000_1000_4_-77577.opb
483  0.55  normalized-knapPI_4_50_1000_5_-1278.opb
484  0.55  normalized-knapPI_3_2000_10000_2_-485625.opb
485  0.56  normalized-knapPI_2_2000_1000_1_-18051.opb
486  0.58  normalized-knapPI_1_5000_1000_1_-276457.opb
487  0.59  normalized-knapPI_2_500_1000_4_-13910.opb
488  0.59  normalized-knapPI_13_10000_1000_3_-160910.opb
489  0.61  normalized-knapPI_1_500_10000_2_-399276.opb
490  0.61  normalized-knapPI_14_1000_1000_2_-38335.opb
491  0.63  normalized-knapPI_4_100_10000_3_-16212.opb
492  0.63  normalized-knapPI_4_200_10000_3_-31512.opb
493  0.64  normalized-knapPI_11_10000_1000_3_-226710.opb
494  0.64  normalized-knapPI_5_500_10000_3_-158731.opb
495  0.66  normalized-knapPI_16_2000_1000_5_-183168.opb
496  0.66  normalized-knapPI_6_10000_10000_2_-986739.opb
497  0.66  normalized-knapPI_1_2000_1000_2_-171647.opb
498  0.67  normalized-knapPI_1_1000_10000_2_-791093.opb
499  0.68  normalized-knapPI_6_2000_10000_1_-98077.opb
500  0.69  normalized-knapPI_15_2000_1000_3_-30066.opb
501  0.71  normalized-knapPI_1_500_10000_3_-512099.opb
502  0.71  normalized-knapPI_6_2000_10000_2_-197625.opb
503  0.74  normalized-knapPI_6_500_10000_3_-74197.opb
504  0.75  normalized-knapPI_12_50_1000_3_-1360.opb
505  0.75  normalized-knapPI_5_2000_1000_1_-28124.opb
506  0.76  normalized-knapPI_2_1000_10000_1_-90707.opb
507  0.77  normalized-knapPI_15_5000_1000_2_-50988.opb
508  0.80  normalized-knapPI_3_500_10000_4_-195327.opb
509  0.81  normalized-knapPI_3_5000_10000_4_-1980276.opb
510  0.81  normalized-knapPI_3_5000_1000_2_-119762.opb
511  0.82  normalized-knapPI_6_5000_10000_4_-986276.opb
512  0.83  normalized-knapPI_12_100_1000_5_-2871.opb
513  0.86  normalized-knapPI_5_500_10000_5_-235050.opb
514  0.87  normalized-knapPI_6_10000_1000_4_-197731.opb
515  1.01  normalized-knapPI_3_1000_10000_3_-319482.opb
516  1.05  normalized-knapPI_2_500_10000_4_-134109.opb
517  1.06  normalized-knapPI_14_500_1000_5_-35578.opb
518  1.07  normalized-knapPI_6_1000_10000_2_-99124.opb
519  1.07  normalized-knapPI_5_1000_10000_1_-146390.opb
520  1.07  normalized-knapPI_2_1000_10000_2_-165611.opb
521  1.10  normalized-knapPI_6_5000_10000_5_-1226138.opb
522  1.11  normalized-knapPI_6_5000_1000_5_-124652.opb
523  1.15  normalized-knapPI_1_2000_1000_4_-239007.opb
524  1.19  normalized-knapPI_4_10000_1000_1_-53919.opb
525  1.20  normalized-knapPI_4_500_1000_5_-13991.opb
526  1.20  normalized-knapPI_16_2000_1000_3_-128038.opb
527  1.21  normalized-knapPI_2_10000_1000_1_-90204.opb
528  1.22  normalized-knapPI_11_10000_1000_4_-260380.opb
529  1.22  normalized-knapPI_5_2000_10000_1_-292470.opb
530  1.24  normalized-knapPI_6_10000_10000_3_-1494248.opb
531  1.24  normalized-knapPI_3_1000_10000_5_-473215.opb
532  1.28  normalized-knapPI_16_10000_1000_2_-464756.opb
533  1.30  normalized-knapPI_6_10000_10000_4_-1977691.opb
534  1.31  normalized-knapPI_2_2000_1000_2_-31812.opb
535  1.41  normalized-knapPI_15_2000_1000_5_-50838.opb
536  1.48  normalized-knapPI_2_1000_1000_5_-33904.opb
537  1.49  normalized-knapPI_14_500_1000_2_-19148.opb
538  1.50  normalized-knapPI_6_500_10000_5_-122868.opb
539  1.54  normalized-knapPI_11_10000_1000_5_-236992.opb
540  1.57  normalized-knapPI_4_200_1000_5_-5372.opb
541  1.58  normalized-knapPI_3_5000_1000_3_-160725.opb
542  1.61  normalized-knapPI_1_500_10000_5_-634907.opb
543  1.68  normalized-knapPI_15_10000_1000_2_-101286.opb
544  1.69  normalized-knapPI_3_2000_1000_3_-64314.opb
545  1.79  normalized-knapPI_4_2000_10000_1_-106879.opb
546  1.82  normalized-knapPI_1_500_10000_4_-564247.opb
547  1.82  normalized-knapPI_4_5000_10000_3_-807453.opb
548  1.84  normalized-knapPI_2_1000_1000_3_-22085.opb
549  1.88  normalized-knapPI_13_10000_1000_4_-185858.opb
550  1.92  normalized-knapPI_3_1000_10000_4_-393174.opb
551  1.93  normalized-knapPI_4_1000_10000_2_-107926.opb
552  2.20  normalized-knapPI_6_5000_10000_1_-246112.opb
553  2.23  normalized-knapPI_5_1000_10000_5_-468478.opb
554  2.24  normalized-knapPI_15_5000_1000_3_-74916.opb
555  2.36  normalized-knapPI_1_5000_1000_2_-412188.opb
556  2.40  normalized-knapPI_16_5000_1000_4_-388055.opb
557  2.48  normalized-knapPI_2_2000_10000_1_-174231.opb
558  2.52  normalized-knapPI_5_5000_10000_3_-1594464.opb
559  2.55  normalized-knapPI_1_1000_10000_4_-1135110.opb
560  2.59  normalized-knapPI_16_2000_1000_4_-156978.opb
561  2.67  normalized-knapPI_2_1000_1000_4_-26930.opb
562  2.71  normalized-knapPI_12_100_1000_3_-1700.opb
563  2.71  normalized-knapPI_2_2000_10000_2_-327930.opb
564  2.77  normalized-knapPI_5_1000_10000_2_-243637.opb
565  2.83  normalized-knapPI_5_500_1000_2_-12369.opb
566  2.93  normalized-knapPI_5_1000_1000_5_-46434.opb
567  3.03  normalized-knapPI_2_500_10000_5_-167641.opb
568  3.03  normalized-knapPI_5_5000_10000_1_-733679.opb
569  3.22  normalized-knapPI_3_10000_10000_1_-1492410.opb
570  3.22  normalized-knapPI_5_1000_10000_4_-393112.opb
571  3.45  normalized-knapPI_4_1000_10000_1_-52881.opb
572  3.52  normalized-knapPI_1_2000_1000_3_-198902.opb
573  3.58  normalized-knapPI_3_2000_10000_3_-644684.opb
574  3.59  normalized-knapPI_1_1000_10000_5_-1271347.opb
575  3.68  normalized-knapPI_16_10000_1000_3_-633245.opb
576  3.70  normalized-knapPI_2_5000_1000_1_-44356.opb
577  3.83  normalized-knapPI_4_500_1000_3_-7902.opb
578  3.86  normalized-knapPI_1_2000_1000_5_-259950.opb
579  3.88  normalized-knapPI_16_500_1000_4_-38303.opb
580  3.94  normalized-knapPI_2_1000_10000_3_-220157.opb
581  4.12  normalized-knapPI_15_5000_1000_5_-125571.opb
582  4.15  normalized-knapPI_14_500_1000_3_-27977.opb
583  4.18  normalized-knapPI_4_5000_1000_3_-80877.opb
584  4.18  normalized-knapPI_1_2000_10000_5_-2725551.opb
585  4.20  normalized-knapPI_1_2000_10000_3_-1961245.opb
586  4.28  normalized-knapPI_6_2000_10000_4_-397987.opb
587  4.43  normalized-knapPI_4_200_1000_4_-4360.opb
588  4.59  normalized-knapPI_2_2000_1000_3_-44230.opb
589  4.77  normalized-knapPI_4_5000_10000_1_-268617.opb
590  4.87  normalized-knapPI_6_1000_10000_5_-247215.opb
591  4.94  normalized-knapPI_1_5000_1000_4_-587799.opb
592  5.07  normalized-knapPI_6_2000_10000_3_-299684.opb
593  5.09  normalized-knapPI_12_1000_1000_5_-28017.opb
594  5.16  normalized-knapPI_1_5000_1000_3_-497483.opb
595  5.44  normalized-knapPI_16_5000_1000_2_-232847.opb
596  5.44  normalized-knapPI_3_10000_10000_3_-3189248.opb
597  5.57  normalized-knapPI_3_2000_1000_5_-93189.opb
598  5.58  normalized-knapPI_16_2000_1000_2_-91425.opb
599  5.62  normalized-knapPI_2_2000_1000_5_-67455.opb
600  5.65  normalized-knapPI_1_10000_1000_1_-563647.opb
601  5.69  normalized-knapPI_2_500_1000_3_-10764.opb
602  5.72  normalized-knapPI_2_10000_1000_5_-337831.opb
603  5.77  normalized-knapPI_3_10000_10000_2_-2384739.opb
604  5.79  normalized-knapPI_4_2000_1000_5_-54990.opb
605  5.81  normalized-knapPI_12_2000_1000_3_-34272.opb
606  5.91  normalized-knapPI_1_10000_10000_2_-8334617.opb
607  6.25  normalized-knapPI_1_2000_10000_2_-1625464.opb
608  6.26  normalized-knapPI_4_200_10000_4_-42355.opb
609  6.34  normalized-knapPI_2_5000_1000_4_-138587.opb
610  6.36  normalized-knapPI_4_500_10000_3_-80048.opb
611  6.70  normalized-knapPI_13_5000_1000_5_-125817.opb
612  6.90  normalized-knapPI_1_10000_10000_1_-5677675.opb
613  7.43  normalized-knapPI_3_5000_10000_2_-1197173.opb
614  7.55  normalized-knapPI_3_5000_10000_3_-1593938.opb
615  7.84  normalized-knapPI_6_10000_10000_5_-2451785.opb
616  7.92  normalized-knapPI_15_5000_1000_4_-100383.opb
617  8.05  normalized-knapPI_1_2000_10000_4_-2228187.opb
618  8.10  normalized-knapPI_12_2000_1000_1_-9118.opb
619  8.12  normalized-knapPI_12_500_1000_4_-13861.opb
620  8.24  normalized-knapPI_16_5000_1000_5_-456766.opb
621  8.39  normalized-knapPI_5_5000_10000_2_-1193699.opb
622  8.45  normalized-knapPI_1_5000_10000_5_-6507005.opb
623  8.53  normalized-knapPI_5_1000_10000_3_-322069.opb
624  8.53  normalized-knapPI_1_5000_10000_1_-2755662.opb
625  8.76  normalized-knapPI_3_5000_10000_5_-2356138.opb
626  8.83  normalized-knapPI_6_2000_10000_5_-490392.opb
627  8.91  normalized-knapPI_2_2000_1000_4_-55044.opb
628  8.94  normalized-knapPI_1_10000_10000_3_-9807732.opb
629  8.95  normalized-knapPI_3_5000_1000_5_-232952.opb
630  9.00  normalized-knapPI_1_10000_1000_2_-806767.opb
631  9.38  normalized-knapPI_2_2000_10000_3_-440394.opb
632  9.39  normalized-knapPI_12_500_1000_1_-2231.opb
633  9.48  normalized-knapPI_6_5000_10000_2_-497173.opb
634  9.61  normalized-knapPI_1_5000_1000_5_-643542.opb
635  9.98  normalized-knapPI_12_200_1000_3_-3400.opb
636  10.30  normalized-knapPI_2_5000_1000_2_-78517.opb
637  10.30  normalized-knapPI_2_5000_1000_5_-169304.opb
638  10.82  normalized-knapPI_2_1000_10000_5_-330511.opb
639  11.17  normalized-knapPI_3_2000_10000_5_-939392.opb
640  11.45  normalized-knapPI_2_10000_1000_2_-155987.opb
641  12.02  normalized-knapPI_3_10000_10000_4_-3972691.opb
642  12.78  normalized-knapPI_2_10000_1000_3_-219078.opb
643  13.06  normalized-knapPI_12_200_1000_4_-5478.opb
644  13.16  normalized-knapPI_4_200_10000_2_-21967.opb
645  13.42  normalized-knapPI_15_10000_1000_4_-199977.opb
646  13.45  normalized-knapPI_12_2000_1000_4_-56108.opb
647  14.92  normalized-knapPI_4_1000_1000_2_-10876.opb
648  15.30  normalized-knapPI_5_10000_10000_1_-1484157.opb
649  16.64  normalized-knapPI_3_5000_1000_4_-199683.opb
650  16.97  normalized-knapPI_2_5000_10000_4_-1391285.opb
651  16.99  normalized-knapPI_12_5000_1000_1_-22847.opb
652  17.67  normalized-knapPI_5_5000_1000_4_-199316.opb
653  17.79  normalized-knapPI_4_2000_1000_4_-42736.opb
654  18.15  normalized-knapPI_3_2000_10000_4_-781987.opb
655  18.33  normalized-knapPI_5_5000_1000_2_-118929.opb
656  18.75  normalized-knapPI_2_10000_10000_1_-894931.opb
657  18.79  normalized-knapPI_3_10000_1000_1_-146919.opb
658  18.94  normalized-knapPI_5_5000_1000_1_-71745.opb
659  19.28  normalized-knapPI_4_1000_10000_3_-163185.opb
660  19.48  normalized-knapPI_6_10000_10000_1_-494410.opb
661  19.98  normalized-knapPI_2_5000_10000_1_-446594.opb
662  19.99  normalized-knapPI_16_5000_1000_3_-319681.opb
663  20.00  normalized-knapPI_2_5000_1000_3_-109727.opb
664  21.08  normalized-knapPI_4_500_10000_1_-27309.opb
665  21.38  normalized-knapPI_3_10000_10000_5_-4701785.opb
666  21.71  normalized-knapPI_12_10000_1000_1_-45105.opb
667  22.13  normalized-knapPI_3_10000_1000_3_-322125.opb
668  22.13  normalized-knapPI_1_10000_1000_4_-1151489.opb
669  22.19  normalized-knapPI_1_10000_1000_3_-1006411.opb
670  23.28  normalized-knapPI_13_10000_1000_5_-251737.opb
671  23.36  normalized-knapPI_2_1000_10000_4_-273316.opb
672  23.79  normalized-knapPI_2_2000_10000_5_-662518.opb
673  24.27  normalized-knapPI_2_10000_10000_2_-1567348.opb
674  24.54  normalized-knapPI_12_1000_1000_4_-28054.opb
675  26.01  normalized-knapPI_16_10000_1000_4_-775707.opb
676  26.82  normalized-knapPI_2_5000_10000_2_-789375.opb
677  27.80  normalized-knapPI_15_10000_1000_3_-149844.opb
678  29.29  normalized-knapPI_2_10000_1000_4_-277139.opb
679  30.30  normalized-knapPI_2_2000_10000_4_-552322.opb
680  31.80  normalized-knapPI_1_5000_10000_3_-4927726.opb
681  33.10  normalized-knapPI_4_2000_1000_3_-32354.opb
682  33.75  normalized-knapPI_5_10000_1000_3_-320932.opb
683  36.01  normalized-knapPI_4_1000_1000_1_-5380.opb
684  38.32  normalized-knapPI_4_1000_1000_5_-27583.opb
685  39.46  normalized-knapPI_2_10000_10000_3_-2204389.opb
686  40.20  normalized-knapPI_3_10000_1000_5_-467270.opb
687  42.46  normalized-knapPI_4_5000_1000_2_-54663.opb
688  45.46  normalized-knapPI_2_5000_10000_3_-1098450.opb
689  45.73  normalized-knapPI_6_5000_10000_3_-740938.opb
690  46.82  normalized-knapPI_12_100_1000_4_-2739.opb
691  48.33  normalized-knapPI_1_10000_10000_4_-11456508.opb
692  51.03  normalized-knapPI_2_5000_10000_5_-1682940.opb
693  51.97  normalized-knapPI_3_10000_1000_2_-239710.opb
694  53.95  normalized-knapPI_4_1000_1000_4_-21627.opb
695  53.99  normalized-knapPI_1_5000_10000_4_-5605490.opb
696  57.76  normalized-knapPI_4_100_10000_5_-26923.opb
697  59.26  normalized-knapPI_4_2000_1000_1_-10699.opb
698  62.14  normalized-knapPI_1_5000_10000_2_-4072477.opb
699  62.71  normalized-knapPI_4_5000_10000_2_-541183.opb
700  65.75  normalized-knapPI_14_1000_1000_5_-72286.opb
701  66.21  normalized-knapPI_14_1000_1000_3_-54883.opb
702  68.92  normalized-knapPI_5_5000_1000_5_-233473.opb
703  78.25  normalized-knapPI_4_500_1000_2_-5426.opb
704  87.68  normalized-knapPI_5_2000_1000_3_-63340.opb
705  88.63  normalized-knapPI_2_10000_10000_4_-2800942.opb
706  99.27  normalized-knapPI_15_10000_1000_5_-249006.opb
707  104.04  normalized-knapPI_5_2000_10000_4_-795557.opb
708  119.44  normalized-knapPI_12_5000_1000_3_-86156.opb
709  134.00  normalized-knapPI_4_2000_10000_3_-326090.opb
710  141.03  normalized-knapPI_1_10000_1000_5_-1269659.opb
711  165.38  normalized-knapPI_3_10000_1000_4_-397431.opb
712  174.61  normalized-knapPI_5_2000_1000_4_-80350.opb
713  175.42  normalized-knapPI_1_10000_10000_5_-12993597.opb
714  207.46  normalized-knapPI_4_10000_10000_4_-2155731.opb
715  220.58  normalized-knapPI_5_10000_1000_4_-396116.opb
716  226.41  normalized-knapPI_4_2000_10000_4_-433195.opb
717  231.42  normalized-knapPI_4_10000_1000_4_-215535.opb
718  252.75  normalized-knapPI_4_2000_1000_2_-21761.opb
719  255.84  normalized-knapPI_5_2000_10000_3_-635043.opb
720  295.63  normalized-knapPI_4_10000_1000_3_-161828.opb
721  299.05  normalized-knapPI_5_10000_10000_4_-4012574.opb
722  332.18  normalized-knapPI_2_10000_10000_5_-3380973.opb
723  401.00  normalized-knapPI_4_500_10000_5_-133620.opb
724  420.91  normalized-knapPI_16_10000_1000_5_-912198.opb
725  537.67  normalized-knapPI_4_10000_1000_5_-270375.opb
726  580.07  normalized-knapPI_4_1000_10000_4_-217786.opb
727  713.48  normalized-knapPI_4_100_1000_5_-2594.opb
728  789.13  normalized-knapPI_14_200_1000_4_-13316.opb
729  810.90  normalized-knapPI_12_1000_1000_1_-4514.opb
730  1048.84  normalized-knapPI_12_500_1000_5_-14157.opb
731  1058.15  normalized-knapPI_5_2000_1000_2_-48006.opb
732  1335.44  normalized-knapPI_4_5000_10000_5_-1337662.opb
733  1819.35  normalized-knapPI_4_5000_1000_4_-108385.opb
734  2613.87  normalized-knapPI_4_200_10000_5_-52893.opb
735  3395.86  normalized-knapPI_12_10000_1000_3_-171292.opb
736  3411.05  normalized-knapPI_4_10000_10000_3_-1626336.opb
737  3476.65  normalized-knapPI_4_2000_10000_2_-215229.opb


==> data/runtime-abs-100.dat <==
1 0.01 normalized-mps-v2-20-10-nazareth.opb
2 0.01 normalized-mps-v2-20-10-testprob.opb
3 0.02 normalized-9diag_spec_less.opb
4 0.02 normalized-factor-size=9-P=149-Q=509.opb
5 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
6 0.03 normalized-11array_diag_less.opb
7 0.03 normalized-knapPI_6_200_10000_5_-48992.opb
8 0.04 normalized-9arraycomm_teq_tvars_greater.opb
9 0.04 normalized-factor-size=9-P=331-Q=379.opb
10 0.04 normalized-prob6.opb
11 0.05 normalized-blast-tlan2.ucl.opb
12 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
13 0.05 normalized-mps-v2-20-10-misc01.opb
14 0.06 normalized-factor-size=9-P=71-Q=409.opb
15 0.07 normalized-blast-floppy1-8.ucl.opb
16 0.07 normalized-factor-size=9-P=109-Q=419.opb
17 0.07 normalized-factor-size=9-P=131-Q=277.opb
18 0.07 normalized-factor-size=9-P=223-Q=383.opb
19 0.08 normalized-cuww1.opb
20 0.08 normalized-factor-size=9-P=229-Q=239.opb
21 0.09 normalized-knapPI_11_1000_1000_5_-23276.opb
22 0.10 normalized-knapPI_3_200_10000_5_-93992.opb
23 0.12 normalized-mps-v2-20-10-qnet1_o.opb
24 0.13 normalized-mps-v2-20-10-pilot.opb
25 0.20 normalized-knapPI_1_500_10000_2_-399276.opb
26 0.21 normalized-mps-v2-20-10-momentum2.opb
27 0.41 normalized-hw32-vm25p-opt.opb.negationfix.opb
28 1.07 normalized-knapPI_15_2000_1000_5_-50838.opb
29 1.65 normalized-minisat25_6_3_8_ic.opb
30 1.71 normalized-prob4.opb
31 1.74 normalized-bnatt350.opb
32 1.85 normalized-minisat25_6_3_3_ic.opb
33 2.23 normalized-p0201.0.u.opb
34 2.52 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
35 2.91 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
36 3.68 normalized-mps-v2-20-10-maros.opb
37 4.01 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
38 5.63 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
39 7.59 normalized-13array_ineq10.opb
40 7.84 normalized-13array_diag_greater.opb
41 9.21 normalized-mps-v2-20-10-neos11.opb
42 15.57 normalized-knapPI_3_5000_1000_4_-199683.opb
43 16.82 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
44 18.08 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
45 20.04 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
46 20.42 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
47 20.90 normalized-15array_diag_greater.opb
48 21.06 normalized-minisat15_5_3_3_ic.opb
49 23.09 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
50 24.37 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
51 24.84 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
52 32.62 normalized-academictimetablesmall.0.s.opb
53 48.39 normalized-Soccer-22-18-20-1_c24.opb
54 50.90 normalized-hw128-vm25p-dec.opb.negationfix.opb
55 61.21 normalized-ns1769397.opb
56 65.41 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
57 66.32 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
58 67.35 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
59 67.42 normalized-hw256-vm25p-dec.opb.negationfix.opb
60 68.39 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
61 70.21 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
62 74.00 normalized-prob1.opb
63 75.60 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
64 75.81 normalized-16diag_spec_greater.opb
65 84.65 normalized-knapPI_12_1000_1000_3_-17136.opb
66 137.99 normalized-prob2.opb
67 142.23 normalized-opt-market-split_4_30_3.opb
68 149.98 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
69 172.35 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
70 174.20 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
71 183.14 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
72 184.05 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
73 227.03 normalized-hw256-vm50p-dec.opb.negationfix.opb
74 263.53 normalized-TestScheduling-t030m10r05-1_c24.opb
75 409.89 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
76 431.51 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
77 511.99 normalized-cuww3.opb
78 563.76 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
79 578.78 normalized-SolitairePattern-dec2-3-3-5.opb
80 970.94 normalized-minisat15_4_4_4_mh_ic.opb
81 1022.62 normalized-AverageAvoiding-20_c24.opb
82 1175.44 normalized-prob7.opb
83 1206.21 normalized-21array_ineq8.opb
84 1328.82 normalized-hw256-vm75p-dec.opb.negationfix.opb
85 1415.59 normalized-WordGolf-4-ogd2008-50-0_c24.opb
86 1494.42 normalized-16array_alg_ineq5.opb
87 1849.04 normalized-prob5.opb
88 2593.92 normalized-hw512-vm25p-dec.opb.negationfix.opb
89 2651.28 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
90 2656.62 normalized-hw256-vm85p-dec.opb.negationfix.opb
91 3334.00 normalized-Cargo-24_c24.opb


==> data/runtime-abs-1000.dat <==
1 0.01 normalized-9diag_spec_less.opb
2 0.01 normalized-mps-v2-20-10-nazareth.opb
3 0.01 normalized-mps-v2-20-10-testprob.opb
4 0.02 normalized-11array_diag_less.opb
5 0.02 normalized-9arraycomm_teq_tvars_greater.opb
6 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
7 0.03 normalized-factor-size=9-P=149-Q=509.opb
8 0.03 normalized-knapPI_6_200_10000_5_-48992.opb
9 0.04 normalized-blast-floppy1-8.ucl.opb
10 0.05 normalized-blast-tlan2.ucl.opb
11 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
12 0.06 normalized-factor-size=9-P=109-Q=419.opb
13 0.06 normalized-factor-size=9-P=131-Q=277.opb
14 0.06 normalized-factor-size=9-P=331-Q=379.opb
15 0.06 normalized-mps-v2-20-10-misc01.opb
16 0.08 normalized-factor-size=9-P=223-Q=383.opb
17 0.08 normalized-knapPI_11_1000_1000_5_-23276.opb
18 0.09 normalized-cuww1.opb
19 0.10 normalized-knapPI_3_200_10000_5_-93992.opb
20 0.10 normalized-mps-v2-20-10-pilot.opb
21 0.11 normalized-factor-size=9-P=229-Q=239.opb
22 0.11 normalized-mps-v2-20-10-qnet1_o.opb
23 0.12 normalized-factor-size=9-P=71-Q=409.opb
24 0.13 normalized-prob6.opb
25 0.20 normalized-mps-v2-20-10-momentum2.opb
26 0.21 normalized-knapPI_1_500_10000_2_-399276.opb
27 0.93 normalized-knapPI_15_2000_1000_5_-50838.opb
28 1.79 normalized-bnatt350.opb
29 1.99 normalized-minisat25_6_3_3_ic.opb
30 2.07 normalized-minisat25_6_3_8_ic.opb
31 2.25 normalized-p0201.0.u.opb
32 2.50 normalized-16arraycomm_teq_tvars_greater.opb
33 2.60 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
34 3.04 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
35 3.31 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
36 5.63 normalized-mps-v2-20-10-neos11.opb
37 6.61 normalized-Soccer-22-18-20-1_c24.opb
38 7.49 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
39 8.23 normalized-hw32-vm25p-opt.opb.negationfix.opb
40 10.92 normalized-mps-v2-20-10-maros.opb
41 14.97 normalized-knapPI_3_5000_1000_4_-199683.opb
42 16.41 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
43 17.03 normalized-13array_diag_greater.opb
44 17.16 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
45 18.85 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
46 18.99 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
47 20.08 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
48 20.18 normalized-13array_ineq10.opb
49 22.67 normalized-minisat15_5_3_3_ic.opb
50 23.52 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
51 24.38 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
52 25.78 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
53 27.59 normalized-hw128-vm25p-dec.opb.negationfix.opb
54 31.25 normalized-academictimetablesmall.0.s.opb
55 35.89 normalized-16array_diag_less.opb
56 39.51 normalized-hw256-vm25p-dec.opb.negationfix.opb
57 47.45 normalized-ns1769397.opb
58 60.57 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
59 66.01 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
60 66.99 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
61 70.34 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
62 74.74 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
63 79.09 normalized-16diag_spec_greater.opb
64 99.33 normalized-cuww3.opb
65 117.91 normalized-prob4.opb
66 139.76 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
67 141.68 normalized-knapPI_12_1000_1000_3_-17136.opb
68 149.34 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
69 153.37 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
70 159.42 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
71 172.52 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
72 173.74 normalized-TestScheduling-t030m10r05-1_c24.opb
73 181.32 normalized-prob10.opb
74 187.28 normalized-prob7.opb
75 190.78 normalized-hw256-vm50p-dec.opb.negationfix.opb
76 358.06 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
77 361.56 normalized-15array_diag_greater.opb
78 378.89 normalized-hw256-vm75p-dec.opb.negationfix.opb
79 438.90 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
80 508.31 normalized-opt-market-split_4_30_3.opb
81 803.04 normalized-hw512-vm25p-dec.opb.negationfix.opb
82 902.19 normalized-prob2.opb
83 1017.61 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
84 1392.67 normalized-hw256-vm85p-dec.opb.negationfix.opb
85 1425.70 normalized-prob1.opb
86 1533.51 normalized-16array_alg_ineq5.opb
87 1760.94 normalized-WordGolf-4-ogd2008-50-0_c24.opb
88 1803.60 normalized-minisat15_4_4_4_mh_ic.opb
89 1886.66 normalized-SolitairePattern-dec2-3-3-5.opb
90 1985.84 normalized-hw32-vm90p-opt.opb.negationfix.opb
91 2578.90 normalized-AverageAvoiding-20_c24.opb
92 2606.43 normalized-Cargo-24_c24.opb
93 2634.11 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
94 2828.23 normalized-ooo.ex.br.mem.Src1Valid_Src1ValidBar.ucl.opb
95 3033.74 normalized-prob5.opb
96 3179.55 normalized-hw32-vm85p-opt.opb.negationfix.opb
97 3191.58 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb


==> data/runtime-abs-2000.dat <==
1 0.01 normalized-mps-v2-20-10-nazareth.opb
2 0.01 normalized-mps-v2-20-10-testprob.opb
3 0.02 normalized-9arraycomm_teq_tvars_greater.opb
4 0.02 normalized-9diag_spec_less.opb
5 0.02 normalized-factor-size=9-P=149-Q=509.opb
6 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
7 0.03 normalized-knapPI_6_200_10000_5_-48992.opb
8 0.04 normalized-blast-floppy1-8.ucl.opb
9 0.04 normalized-factor-size=9-P=331-Q=379.opb
10 0.05 normalized-blast-tlan2.ucl.opb
11 0.05 normalized-factor-size=9-P=109-Q=419.opb
12 0.05 normalized-factor-size=9-P=131-Q=277.opb
13 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
14 0.05 normalized-mps-v2-20-10-misc01.opb
15 0.05 normalized-prob6.opb
16 0.06 normalized-factor-size=9-P=71-Q=409.opb
17 0.08 normalized-factor-size=9-P=223-Q=383.opb
18 0.08 normalized-knapPI_11_1000_1000_5_-23276.opb
19 0.09 normalized-11array_diag_less.opb
20 0.09 normalized-cuww1.opb
21 0.09 normalized-factor-size=9-P=229-Q=239.opb
22 0.12 normalized-knapPI_3_200_10000_5_-93992.opb
23 0.12 normalized-mps-v2-20-10-qnet1_o.opb
24 0.13 normalized-mps-v2-20-10-pilot.opb
25 0.18 normalized-mps-v2-20-10-momentum2.opb
26 0.20 normalized-knapPI_1_500_10000_2_-399276.opb
27 0.25 normalized-knapPI_12_1000_1000_3_-17136.opb
28 0.94 normalized-knapPI_15_2000_1000_5_-50838.opb
29 1.42 normalized-minisat25_6_3_3_ic.opb
30 1.73 normalized-minisat25_6_3_8_ic.opb
31 1.77 normalized-bnatt350.opb
32 2.29 normalized-p0201.0.u.opb
33 2.65 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
34 2.74 normalized-16arraycomm_teq_tvars_greater.opb
35 2.81 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
36 3.15 normalized-cuww3.opb
37 3.21 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
38 6.15 normalized-mps-v2-20-10-maros.opb
39 6.34 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
40 6.61 normalized-prob4.opb
41 6.64 normalized-mps-v2-20-10-neos11.opb
42 7.58 normalized-Soccer-22-18-20-1_c24.opb
43 8.29 normalized-hw32-vm25p-opt.opb.negationfix.opb
44 10.89 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
45 12.63 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
46 15.19 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
47 17.54 normalized-knapPI_3_5000_1000_4_-199683.opb
48 20.59 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
49 20.82 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
50 21.99 normalized-minisat15_5_3_3_ic.opb
51 25.37 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
52 25.84 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
53 26.03 normalized-cuww5.opb
54 26.60 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
55 30.05 normalized-hw128-vm25p-dec.opb.negationfix.opb
56 34.78 normalized-ns1769397.opb
57 38.06 normalized-16array_diag_less.opb
58 39.93 normalized-academictimetablesmall.0.s.opb
59 41.37 normalized-hw256-vm25p-dec.opb.negationfix.opb
60 43.75 normalized-13array_ineq10.opb
61 48.31 normalized-16diag_spec_greater.opb
62 63.48 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
63 65.91 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
64 65.99 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
65 67.51 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
66 71.89 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
67 112.15 normalized-opt-market-split_4_30_3.opb
68 153.23 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
69 155.03 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
70 163.04 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
71 163.91 normalized-TestScheduling-t030m10r05-1_c24.opb
72 169.28 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
73 184.29 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
74 186.38 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
75 199.34 normalized-hw256-vm50p-dec.opb.negationfix.opb
76 306.77 normalized-prob7.opb
77 444.13 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
78 447.54 normalized-minisat15_4_4_4_mh_ic.opb
79 507.78 normalized-hw256-vm75p-dec.opb.negationfix.opb
80 522.20 normalized-WordGolf-4-ogd2008-50-0_c24.opb
81 566.13 normalized-SolitairePattern-dec2-3-3-5.opb
82 614.75 normalized-hw512-vm25p-dec.opb.negationfix.opb
83 697.89 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
84 883.43 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
85 909.25 normalized-hw32-vm90p-opt.opb.negationfix.opb
86 1042.77 normalized-hw256-vm85p-dec.opb.negationfix.opb
87 1097.04 normalized-AverageAvoiding-20_c24.opb
88 1115.74 normalized-prob5.opb
89 1300.14 normalized-prob2.opb
90 1567.93 normalized-16array_alg_ineq5.opb
91 2105.25 normalized-15array_diag_greater.opb
92 2518.97 normalized-prob10.opb
93 2584.31 normalized-hw64-vm85p-opt.opb.negationfix.opb
94 2637.22 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
95 3045.29 normalized-Cargo-24_c24.opb


==> data/runtime-abs-500.dat <==
1 0.01 normalized-mps-v2-20-10-nazareth.opb
2 0.01 normalized-mps-v2-20-10-testprob.opb
3 0.02 normalized-9arraycomm_teq_tvars_greater.opb
4 0.02 normalized-9diag_spec_less.opb
5 0.02 normalized-factor-size=9-P=149-Q=509.opb
6 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
7 0.03 normalized-11array_diag_less.opb
8 0.04 normalized-blast-floppy1-8.ucl.opb
9 0.04 normalized-factor-size=9-P=331-Q=379.opb
10 0.04 normalized-knapPI_6_200_10000_5_-48992.opb
11 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
12 0.05 normalized-mps-v2-20-10-misc01.opb
13 0.05 normalized-prob6.opb
14 0.06 normalized-blast-tlan2.ucl.opb
15 0.06 normalized-factor-size=9-P=109-Q=419.opb
16 0.06 normalized-factor-size=9-P=71-Q=409.opb
17 0.07 normalized-factor-size=9-P=131-Q=277.opb
18 0.08 normalized-cuww1.opb
19 0.08 normalized-knapPI_11_1000_1000_5_-23276.opb
20 0.09 normalized-factor-size=9-P=223-Q=383.opb
21 0.10 normalized-factor-size=9-P=229-Q=239.opb
22 0.10 normalized-knapPI_3_200_10000_5_-93992.opb
23 0.11 normalized-mps-v2-20-10-qnet1_o.opb
24 0.12 normalized-mps-v2-20-10-pilot.opb
25 0.19 normalized-knapPI_1_500_10000_2_-399276.opb
26 0.19 normalized-mps-v2-20-10-momentum2.opb
27 0.42 normalized-knapPI_15_2000_1000_5_-50838.opb
28 1.73 normalized-minisat25_6_3_8_ic.opb
29 1.74 normalized-bnatt350.opb
30 2.54 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
31 2.58 normalized-minisat25_6_3_3_ic.opb
32 2.93 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
33 3.03 normalized-Soccer-22-18-20-1_c24.opb
34 3.24 normalized-p0201.0.u.opb
35 3.31 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
36 4.59 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
37 4.77 normalized-cuww3.opb
38 5.88 normalized-hw32-vm25p-opt.opb.negationfix.opb
39 6.31 normalized-mps-v2-20-10-neos11.opb
40 7.07 normalized-mps-v2-20-10-maros.opb
41 12.06 normalized-16array_diag_less.opb
42 14.16 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
43 16.05 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
44 16.61 normalized-knapPI_3_5000_1000_4_-199683.opb
45 17.42 normalized-13array_ineq10.opb
46 18.86 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
47 19.80 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
48 20.61 normalized-ns1769397.opb
49 22.91 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
50 23.63 normalized-minisat15_5_3_3_ic.opb
51 24.10 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
52 25.49 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
53 28.53 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
54 35.16 normalized-hw128-vm25p-dec.opb.negationfix.opb
55 39.73 normalized-hw256-vm25p-dec.opb.negationfix.opb
56 44.05 normalized-15array_diag_greater.opb
57 49.91 normalized-opt-market-split_4_30_3.opb
58 56.37 normalized-13array_diag_greater.opb
59 57.46 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
60 58.93 normalized-academictimetablesmall.0.s.opb
61 62.90 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
62 63.74 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
63 66.48 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
64 71.44 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
65 80.71 normalized-16diag_spec_greater.opb
66 114.63 normalized-prob5.opb
67 128.13 normalized-prob7.opb
68 140.04 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
69 151.05 normalized-prob4.opb
70 159.21 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
71 160.42 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
72 168.71 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
73 169.36 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
74 172.68 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
75 187.17 normalized-hw256-vm50p-dec.opb.negationfix.opb
76 213.86 normalized-TestScheduling-t030m10r05-1_c24.opb
77 214.67 normalized-knapPI_12_1000_1000_3_-17136.opb
78 216.38 normalized-21array_ineq8.opb
79 240.56 normalized-prob2.opb
80 391.25 normalized-hw256-vm75p-dec.opb.negationfix.opb
81 459.98 normalized-hw512-vm25p-dec.opb.negationfix.opb
82 709.40 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
83 922.34 normalized-SolitairePattern-dec2-3-3-5.opb
84 986.94 normalized-hw256-vm85p-dec.opb.negationfix.opb
85 1000.35 normalized-prob1.opb
86 1277.26 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
87 1462.18 normalized-WordGolf-4-ogd2008-50-0_c24.opb
88 1484.34 normalized-16array_alg_ineq5.opb
89 1491.67 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
90 1760.52 normalized-minisat15_4_4_4_mh_ic.opb
91 1815.16 normalized-cuww5.opb
92 1916.42 normalized-Cargo-24_c24.opb
93 2596.56 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
94 2608.93 normalized-AverageAvoiding-20_c24.opb
95 3437.95 normalized-ooo.ex.br.mem.Src1Valid_Src1ValidBar.ucl.opb


==> data/runtime-abs-5000.dat <==
1 0.01 normalized-mps-v2-20-10-nazareth.opb
2 0.02 normalized-9arraycomm_teq_tvars_greater.opb
3 0.02 normalized-9diag_spec_less.opb
4 0.02 normalized-factor-size=9-P=149-Q=509.opb
5 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
6 0.02 normalized-mps-v2-20-10-testprob.opb
7 0.02 normalized-prob6.opb
8 0.03 normalized-11array_diag_less.opb
9 0.04 normalized-blast-floppy1-8.ucl.opb
10 0.04 normalized-factor-size=9-P=331-Q=379.opb
11 0.04 normalized-knapPI_6_200_10000_5_-48992.opb
12 0.05 normalized-blast-tlan2.ucl.opb
13 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
14 0.06 normalized-factor-size=9-P=109-Q=419.opb
15 0.06 normalized-factor-size=9-P=131-Q=277.opb
16 0.06 normalized-factor-size=9-P=71-Q=409.opb
17 0.06 normalized-mps-v2-20-10-misc01.opb
18 0.08 normalized-factor-size=9-P=223-Q=383.opb
19 0.09 normalized-cuww1.opb
20 0.09 normalized-factor-size=9-P=229-Q=239.opb
21 0.09 normalized-knapPI_11_1000_1000_5_-23276.opb
22 0.12 normalized-mps-v2-20-10-qnet1_o.opb
23 0.13 normalized-mps-v2-20-10-pilot.opb
24 0.15 normalized-knapPI_3_200_10000_5_-93992.opb
25 0.19 normalized-knapPI_1_500_10000_2_-399276.opb
26 0.20 normalized-mps-v2-20-10-momentum2.opb
27 0.29 normalized-knapPI_12_1000_1000_3_-17136.opb
28 0.37 normalized-hw32-vm25p-opt.opb.negationfix.opb
29 0.93 normalized-cuww3.opb
30 0.93 normalized-knapPI_15_2000_1000_5_-50838.opb
31 1.55 normalized-minisat25_6_3_3_ic.opb
32 1.62 normalized-p0201.0.u.opb
33 1.69 normalized-minisat25_6_3_8_ic.opb
34 1.70 normalized-bnatt350.opb
35 2.39 normalized-prob2.opb
36 2.69 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
37 2.77 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
38 3.10 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
39 3.67 normalized-13array_ineq10.opb
40 4.71 normalized-Soccer-22-18-20-1_c24.opb
41 6.43 normalized-16array_diag_less.opb
42 6.94 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
43 9.31 normalized-mps-v2-20-10-neos11.opb
44 10.71 normalized-hw128-vm25p-dec.opb.negationfix.opb
45 11.59 normalized-15array_diag_greater.opb
46 13.43 normalized-mps-v2-20-10-maros.opb
47 13.61 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
48 14.40 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
49 15.09 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
50 19.10 normalized-knapPI_3_5000_1000_4_-199683.opb
51 20.85 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
52 22.01 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
53 24.17 normalized-minisat15_5_3_3_ic.opb
54 24.59 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
55 26.19 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
56 26.87 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
57 27.08 normalized-cuww5.opb
58 32.36 normalized-13array_diag_greater.opb
59 33.32 normalized-hw256-vm25p-dec.opb.negationfix.opb
60 36.47 normalized-16diag_spec_greater.opb
61 42.13 normalized-academictimetablesmall.0.s.opb
62 55.76 normalized-ns1769397.opb
63 69.97 normalized-opt-market-split_4_30_3.opb
64 72.05 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
65 72.97 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
66 73.17 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
67 76.32 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
68 76.95 normalized-cuww4.opb
69 78.78 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
70 80.68 normalized-prob4.opb
71 148.88 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
72 156.15 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
73 161.31 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
74 169.08 normalized-16array_alg_ineq5.opb
75 177.76 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
76 184.43 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
77 214.97 normalized-TestScheduling-t030m10r05-1_c24.opb
78 231.52 normalized-prob7.opb
79 307.10 normalized-hw256-vm50p-dec.opb.negationfix.opb
80 337.49 normalized-WordGolf-4-ogd2008-50-0_c24.opb
81 365.20 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
82 515.55 normalized-prob5.opb
83 595.62 normalized-hw512-vm25p-dec.opb.negationfix.opb
84 862.32 normalized-SolitairePattern-dec2-3-3-5.opb
85 866.30 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
86 1056.73 normalized-AverageAvoiding-20_c24.opb
87 1339.22 normalized-hw256-vm75p-dec.opb.negationfix.opb
88 1411.73 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
89 1666.50 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
90 1863.89 normalized-hw32-vm99p-opt.opb.negationfix.opb
91 1881.06 normalized-hw256-vm85p-dec.opb.negationfix.opb
92 2132.27 normalized-minisat15_4_4_4_mh_ic.opb
93 2568.05 normalized-Cargo-24_c24.opb
94 2614.25 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
95 3014.99 normalized-hw32-vm90p-opt.opb.negationfix.opb
96 3078.18 normalized-prob1.opb


==> data/runtime-add-100.dat <==
1 0.01 normalized-9diag_spec_less.opb
2 0.01 normalized-mps-v2-20-10-testprob.opb
3 0.02 normalized-9arraycomm_teq_tvars_greater.opb
4 0.02 normalized-factor-size=9-P=149-Q=509.opb
5 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
6 0.02 normalized-mps-v2-20-10-nazareth.opb
7 0.03 normalized-prob6.opb
8 0.04 normalized-blast-floppy1-8.ucl.opb
9 0.04 normalized-factor-size=9-P=331-Q=379.opb
10 0.04 normalized-knapPI_6_200_10000_5_-48992.opb
11 0.04 normalized-mps-v2-20-10-misc01.opb
12 0.05 normalized-blast-tlan2.ucl.opb
13 0.05 normalized-factor-size=9-P=71-Q=409.opb
14 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
15 0.07 normalized-factor-size=9-P=109-Q=419.opb
16 0.08 normalized-factor-size=9-P=131-Q=277.opb
17 0.08 normalized-factor-size=9-P=223-Q=383.opb
18 0.09 normalized-factor-size=9-P=229-Q=239.opb
19 0.09 normalized-knapPI_11_1000_1000_5_-23276.opb
20 0.11 normalized-mps-v2-20-10-pilot.opb
21 0.12 normalized-mps-v2-20-10-qnet1_o.opb
22 0.14 normalized-11array_diag_less.opb
23 0.14 normalized-knapPI_3_200_10000_5_-93992.opb
24 0.19 normalized-prob4.opb
25 0.20 normalized-mps-v2-20-10-momentum2.opb
26 0.22 normalized-knapPI_12_1000_1000_3_-17136.opb
27 0.53 normalized-knapPI_1_500_10000_2_-399276.opb
28 0.59 normalized-Soccer-22-18-20-1_c24.opb
29 0.68 normalized-cuww1.opb
30 1.16 normalized-knapPI_15_2000_1000_5_-50838.opb
31 1.48 normalized-minisat25_6_3_3_ic.opb
32 1.59 normalized-minisat25_6_3_8_ic.opb
33 1.69 normalized-p0201.0.u.opb
34 1.73 normalized-bnatt350.opb
35 2.54 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
36 2.62 normalized-16arraycomm_teq_tvars_greater.opb
37 3.07 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
38 4.01 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
39 4.21 normalized-15array_diag_greater.opb
40 4.42 normalized-13array_diag_greater.opb
41 4.60 normalized-hw32-vm25p-opt.opb.negationfix.opb
42 5.10 normalized-mps-v2-20-10-neos11.opb
43 6.20 normalized-mps-v2-20-10-maros.opb
44 6.86 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
45 13.92 normalized-13array_ineq10.opb
46 14.03 normalized-knapPI_3_5000_1000_4_-199683.opb
47 14.11 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
48 14.82 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
49 16.47 normalized-hw128-vm25p-dec.opb.negationfix.opb
50 19.20 normalized-prob2.opb
51 19.32 normalized-16array_diag_less.opb
52 19.51 normalized-prob5.opb
53 20.05 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
54 20.30 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
55 21.11 normalized-minisat15_5_3_3_ic.opb
56 22.00 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
57 22.90 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
58 24.90 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
59 25.75 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
60 31.76 normalized-ns1769397.opb
61 54.69 normalized-hw256-vm25p-dec.opb.negationfix.opb
62 55.12 normalized-academictimetablesmall.0.s.opb
63 64.49 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
64 65.93 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
65 67.20 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
66 69.22 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
67 73.21 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
68 78.50 normalized-16diag_spec_greater.opb
69 119.79 normalized-prob7.opb
70 127.43 normalized-opt-market-split_4_30_3.opb
71 152.63 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
72 175.19 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
73 180.07 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
74 182.99 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
75 194.13 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
76 196.55 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
77 218.12 normalized-TestScheduling-t030m10r05-1_c24.opb
78 277.00 normalized-hw512-vm25p-dec.opb.negationfix.opb
79 360.51 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
80 372.90 normalized-hw256-vm50p-dec.opb.negationfix.opb
81 390.14 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
82 527.00 normalized-16array_alg_ineq5.opb
83 604.09 normalized-WordGolf-4-ogd2008-50-0_c24.opb
84 607.57 normalized-hw32-vm90p-opt.opb.negationfix.opb
85 1035.68 normalized-SolitairePattern-dec2-3-3-5.opb
86 1101.60 normalized-AverageAvoiding-20_c24.opb
87 1110.39 normalized-21array_ineq8.opb
88 1114.47 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
89 1259.00 normalized-minisat15_4_4_4_mh_ic.opb
90 2515.56 normalized-Cargo-24_c24.opb
91 2698.09 normalized-prob10.opb
92 2790.52 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb


==> data/runtime-add-1000.dat <==
1 0.01 normalized-9arraycomm_teq_tvars_greater.opb
2 0.01 normalized-9diag_spec_less.opb
3 0.01 normalized-mps-v2-20-10-nazareth.opb
4 0.01 normalized-mps-v2-20-10-testprob.opb
5 0.02 normalized-factor-size=9-P=149-Q=509.opb
6 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
7 0.02 normalized-prob6.opb
8 0.03 normalized-knapPI_6_200_10000_5_-48992.opb
9 0.04 normalized-blast-floppy1-8.ucl.opb
10 0.04 normalized-factor-size=9-P=331-Q=379.opb
11 0.04 normalized-mps-v2-20-10-misc01.opb
12 0.05 normalized-blast-tlan2.ucl.opb
13 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
14 0.06 normalized-factor-size=9-P=109-Q=419.opb
15 0.07 normalized-knapPI_11_1000_1000_5_-23276.opb
16 0.08 normalized-factor-size=9-P=131-Q=277.opb
17 0.08 normalized-factor-size=9-P=223-Q=383.opb
18 0.08 normalized-factor-size=9-P=229-Q=239.opb
19 0.11 normalized-factor-size=9-P=71-Q=409.opb
20 0.11 normalized-mps-v2-20-10-qnet1_o.opb
21 0.12 normalized-11array_diag_less.opb
22 0.13 normalized-knapPI_3_200_10000_5_-93992.opb
23 0.13 normalized-mps-v2-20-10-pilot.opb
24 0.18 normalized-mps-v2-20-10-momentum2.opb
25 0.21 normalized-knapPI_12_1000_1000_3_-17136.opb
26 0.28 normalized-prob4.opb
27 0.38 normalized-hw32-vm25p-opt.opb.negationfix.opb
28 0.43 normalized-knapPI_1_500_10000_2_-399276.opb
29 0.65 normalized-cuww1.opb
30 1.01 normalized-mps-v2-20-10-maros.opb
31 1.28 normalized-knapPI_15_2000_1000_5_-50838.opb
32 1.37 normalized-prob7.opb
33 1.74 normalized-p0201.0.u.opb
34 1.78 normalized-bnatt350.opb
35 1.80 normalized-minisat25_6_3_3_ic.opb
36 1.88 normalized-minisat25_6_3_8_ic.opb
37 2.42 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
38 2.61 normalized-Soccer-22-18-20-1_c24.opb
39 2.70 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
40 3.01 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
41 4.58 normalized-15array_diag_greater.opb
42 5.55 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
43 7.72 normalized-mps-v2-20-10-neos11.opb
44 8.35 normalized-prob5.opb
45 9.07 normalized-hw128-vm25p-dec.opb.negationfix.opb
46 15.44 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
47 15.66 normalized-knapPI_3_5000_1000_4_-199683.opb
48 19.95 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
49 20.56 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
50 21.59 normalized-16diag_spec_greater.opb
51 21.98 normalized-hw256-vm25p-dec.opb.negationfix.opb
52 23.83 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
53 24.30 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
54 25.00 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
55 25.23 normalized-cuww3.opb
56 25.44 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
57 25.81 normalized-minisat15_5_3_3_ic.opb
58 25.91 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
59 26.90 normalized-ns1769397.opb
60 35.09 normalized-16arraycomm_teq_tvars_greater.opb
61 35.12 normalized-academictimetablesmall.0.s.opb
62 52.72 normalized-13array_diag_greater.opb
63 67.43 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
64 67.62 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
65 69.39 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
66 70.04 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
67 78.73 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
68 126.46 normalized-16array_diag_less.opb
69 148.88 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
70 164.28 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
71 169.56 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
72 171.77 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
73 186.18 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
74 228.98 normalized-opt-market-split_4_30_3.opb
75 243.03 normalized-TestScheduling-t030m10r05-1_c24.opb
76 244.14 normalized-13array_ineq10.opb
77 381.35 normalized-21array_ineq8.opb
78 476.98 normalized-WordGolf-4-ogd2008-50-0_c24.opb
79 489.21 normalized-hw512-vm25p-dec.opb.negationfix.opb
80 489.87 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
81 648.60 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
82 653.82 normalized-prob2.opb
83 669.64 normalized-minisat15_4_4_4_mh_ic.opb
84 732.99 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
85 1087.15 normalized-16array_alg_ineq5.opb
86 1118.82 normalized-prob10.opb
87 1121.65 normalized-hw256-vm50p-dec.opb.negationfix.opb
88 1173.48 normalized-hw256-vm75p-dec.opb.negationfix.opb
89 1289.99 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
90 1465.95 normalized-AverageAvoiding-20_c24.opb
91 1607.34 normalized-hw256-vm85p-dec.opb.negationfix.opb
92 1624.08 normalized-hw32-vm90p-opt.opb.negationfix.opb
93 1854.83 normalized-SolitairePattern-dec2-3-3-5.opb
94 1909.65 normalized-prob1.opb
95 2641.58 normalized-Cargo-24_c24.opb
96 2801.99 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
97 2863.33 normalized-ooo.ex.br.mem.Src1Valid_Src1ValidBar.ucl.opb


==> data/runtime-add-2000.dat <==
1 0.01 normalized-mps-v2-20-10-nazareth.opb
2 0.01 normalized-mps-v2-20-10-testprob.opb
3 0.02 normalized-11array_diag_less.opb
4 0.02 normalized-9arraycomm_teq_tvars_greater.opb
5 0.02 normalized-9diag_spec_less.opb
6 0.02 normalized-factor-size=9-P=149-Q=509.opb
7 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
8 0.03 normalized-knapPI_6_200_10000_5_-48992.opb
9 0.03 normalized-prob6.opb
10 0.04 normalized-blast-floppy1-8.ucl.opb
11 0.04 normalized-factor-size=9-P=331-Q=379.opb
12 0.05 normalized-blast-tlan2.ucl.opb
13 0.05 normalized-factor-size=9-P=71-Q=409.opb
14 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
15 0.05 normalized-mps-v2-20-10-misc01.opb
16 0.07 normalized-factor-size=9-P=109-Q=419.opb
17 0.08 normalized-factor-size=9-P=131-Q=277.opb
18 0.08 normalized-factor-size=9-P=223-Q=383.opb
19 0.08 normalized-knapPI_11_1000_1000_5_-23276.opb
20 0.09 normalized-factor-size=9-P=229-Q=239.opb
21 0.12 normalized-knapPI_3_200_10000_5_-93992.opb
22 0.12 normalized-mps-v2-20-10-pilot.opb
23 0.12 normalized-mps-v2-20-10-qnet1_o.opb
24 0.16 normalized-prob4.opb
25 0.19 normalized-mps-v2-20-10-momentum2.opb
26 0.22 normalized-hw32-vm25p-opt.opb.negationfix.opb
27 0.23 normalized-knapPI_12_1000_1000_3_-17136.opb
28 0.37 normalized-knapPI_1_500_10000_2_-399276.opb
29 0.75 normalized-cuww1.opb
30 1.16 normalized-knapPI_15_2000_1000_5_-50838.opb
31 1.27 normalized-mps-v2-20-10-maros.opb
32 1.40 normalized-prob7.opb
33 1.61 normalized-bnatt350.opb
34 2.10 normalized-minisat25_6_3_3_ic.opb
35 2.24 normalized-15array_diag_greater.opb
36 2.53 normalized-minisat25_6_3_8_ic.opb
37 2.70 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
38 2.86 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
39 3.04 normalized-p0201.0.u.opb
40 3.18 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
41 6.63 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
42 9.14 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
43 9.85 normalized-mps-v2-20-10-neos11.opb
44 9.96 normalized-hw128-vm25p-dec.opb.negationfix.opb
45 11.06 normalized-16arraycomm_teq_tvars_greater.opb
46 11.90 normalized-prob5.opb
47 14.03 normalized-knapPI_3_5000_1000_4_-199683.opb
48 16.55 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
49 20.11 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
50 20.79 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
51 21.68 normalized-minisat15_5_3_3_ic.opb
52 21.98 normalized-16diag_spec_greater.opb
53 22.18 normalized-Soccer-22-18-20-1_c24.opb
54 22.19 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
55 23.10 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
56 24.52 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
57 26.06 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
58 29.84 normalized-ns1769397.opb
59 36.51 normalized-13array_ineq10.opb
60 43.49 normalized-academictimetablesmall.0.s.opb
61 46.14 normalized-opt-market-split_4_30_3.opb
62 66.30 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
63 68.45 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
64 69.00 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
65 69.61 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
66 69.99 normalized-16array_diag_less.opb
67 70.10 normalized-hw256-vm25p-dec.opb.negationfix.opb
68 76.54 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
69 147.73 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
70 169.99 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
71 178.86 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
72 179.07 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
73 179.46 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
74 214.58 normalized-TestScheduling-t030m10r05-1_c24.opb
75 220.22 normalized-cuww3.opb
76 284.68 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
77 323.09 normalized-hw256-vm50p-dec.opb.negationfix.opb
78 362.42 normalized-prob2.opb
79 543.88 normalized-prob10.opb
80 664.64 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
81 725.99 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
82 821.27 normalized-16array_alg_ineq5.opb
83 937.17 normalized-AverageAvoiding-20_c24.opb
84 1037.88 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
85 1040.87 normalized-minisat15_4_4_4_mh_ic.opb
86 1303.85 normalized-WordGolf-4-ogd2008-50-0_c24.opb
87 1324.97 normalized-SolitairePattern-dec2-3-3-5.opb
88 1518.24 normalized-hw256-vm85p-dec.opb.negationfix.opb
89 1620.96 normalized-13array_diag_greater.opb
90 2704.38 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
91 3025.14 normalized-Cargo-24_c24.opb


==> data/runtime-add-500.dat <==
1 0.01 normalized-9diag_spec_less.opb
2 0.01 normalized-mps-v2-20-10-nazareth.opb
3 0.01 normalized-mps-v2-20-10-testprob.opb
4 0.02 normalized-9arraycomm_teq_tvars_greater.opb
5 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
6 0.03 normalized-11array_diag_less.opb
7 0.03 normalized-factor-size=9-P=149-Q=509.opb
8 0.03 normalized-knapPI_6_200_10000_5_-48992.opb
9 0.04 normalized-blast-floppy1-8.ucl.opb
10 0.04 normalized-factor-size=9-P=331-Q=379.opb
11 0.05 normalized-blast-tlan2.ucl.opb
12 0.05 normalized-factor-size=9-P=71-Q=409.opb
13 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
14 0.05 normalized-mps-v2-20-10-misc01.opb
15 0.05 normalized-prob6.opb
16 0.07 normalized-factor-size=9-P=109-Q=419.opb
17 0.08 normalized-factor-size=9-P=131-Q=277.opb
18 0.08 normalized-factor-size=9-P=223-Q=383.opb
19 0.09 normalized-factor-size=9-P=229-Q=239.opb
20 0.10 normalized-knapPI_11_1000_1000_5_-23276.opb
21 0.11 normalized-mps-v2-20-10-pilot.opb
22 0.12 normalized-mps-v2-20-10-qnet1_o.opb
23 0.14 normalized-knapPI_3_200_10000_5_-93992.opb
24 0.15 normalized-prob4.opb
25 0.20 normalized-mps-v2-20-10-momentum2.opb
26 0.21 normalized-knapPI_12_1000_1000_3_-17136.opb
27 0.35 normalized-hw32-vm25p-opt.opb.negationfix.opb
28 0.64 normalized-knapPI_1_500_10000_2_-399276.opb
29 0.77 normalized-cuww1.opb
30 1.18 normalized-knapPI_15_2000_1000_5_-50838.opb
31 1.26 normalized-minisat25_6_3_3_ic.opb
32 1.37 normalized-minisat25_6_3_8_ic.opb
33 1.49 normalized-p0201.0.u.opb
34 1.76 normalized-bnatt350.opb
35 2.64 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
36 2.69 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
37 2.81 normalized-prob7.opb
38 3.11 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
39 4.26 normalized-mps-v2-20-10-maros.opb
40 4.84 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
41 8.39 normalized-mps-v2-20-10-neos11.opb
42 11.64 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
43 14.48 normalized-13array_ineq10.opb
44 14.64 normalized-knapPI_3_5000_1000_4_-199683.opb
45 15.27 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
46 15.67 normalized-Soccer-22-18-20-1_c24.opb
47 20.23 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
48 20.43 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
49 21.98 normalized-hw128-vm25p-dec.opb.negationfix.opb
50 22.52 normalized-hw256-vm25p-dec.opb.negationfix.opb
51 22.91 normalized-cuww3.opb
52 23.31 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
53 24.12 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
54 25.46 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
55 28.13 normalized-minisat15_5_3_3_ic.opb
56 31.37 normalized-academictimetablesmall.0.s.opb
57 37.34 normalized-hw32-vm90p-opt.opb.negationfix.opb
58 39.78 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
59 43.71 normalized-opt-market-split_4_30_3.opb
60 49.02 normalized-16array_diag_less.opb
61 49.52 normalized-ns1769397.opb
62 51.06 normalized-16diag_spec_greater.opb
63 53.98 normalized-15array_diag_greater.opb
64 58.77 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
65 61.62 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
66 65.71 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
67 70.97 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
68 73.86 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
69 75.08 normalized-21array_ineq8.opb
70 146.08 normalized-prob10.opb
71 148.80 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
72 159.61 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
73 162.62 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
74 172.01 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
75 178.38 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
76 184.03 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
77 193.63 normalized-13array_diag_greater.opb
78 195.37 normalized-TestScheduling-t030m10r05-1_c24.opb
79 302.76 normalized-hw256-vm75p-dec.opb.negationfix.opb
80 310.86 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
81 367.32 normalized-hw512-vm25p-dec.opb.negationfix.opb
82 409.01 normalized-cuww5.opb
83 472.67 normalized-prob2.opb
84 559.15 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
85 687.54 normalized-minisat15_4_4_4_mh_ic.opb
86 977.03 normalized-SolitairePattern-dec2-3-3-5.opb
87 1106.73 normalized-16array_alg_ineq5.opb
88 1188.00 normalized-WordGolf-4-ogd2008-50-0_c24.opb
89 1223.61 normalized-prob1.opb
90 1233.21 normalized-prob5.opb
91 1236.42 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
92 1817.11 normalized-hw32-vm99p-opt.opb.negationfix.opb
93 2648.49 normalized-AverageAvoiding-20_c24.opb
94 2810.97 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
95 2924.78 normalized-Cargo-24_c24.opb
96 3390.06 normalized-ooo.ex.br.mem.Src1Valid_Src1ValidBar.ucl.opb


==> data/runtime-add-5000.dat <==
1 0.01 normalized-mps-v2-20-10-nazareth.opb
2 0.01 normalized-mps-v2-20-10-testprob.opb
3 0.02 normalized-9arraycomm_teq_tvars_greater.opb
4 0.02 normalized-9diag_spec_less.opb
5 0.02 normalized-factor-size=9-P=149-Q=509.opb
6 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
7 0.03 normalized-11array_diag_less.opb
8 0.03 normalized-prob6.opb
9 0.04 normalized-knapPI_6_200_10000_5_-48992.opb
10 0.05 normalized-blast-tlan2.ucl.opb
11 0.05 normalized-factor-size=9-P=331-Q=379.opb
12 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
13 0.05 normalized-mps-v2-20-10-misc01.opb
14 0.06 normalized-factor-size=9-P=71-Q=409.opb
15 0.07 normalized-blast-floppy1-8.ucl.opb
16 0.07 normalized-factor-size=9-P=109-Q=419.opb
17 0.08 normalized-factor-size=9-P=223-Q=383.opb
18 0.08 normalized-knapPI_11_1000_1000_5_-23276.opb
19 0.09 normalized-factor-size=9-P=131-Q=277.opb
20 0.09 normalized-factor-size=9-P=229-Q=239.opb
21 0.11 normalized-mps-v2-20-10-pilot.opb
22 0.11 normalized-mps-v2-20-10-qnet1_o.opb
23 0.14 normalized-knapPI_3_200_10000_5_-93992.opb
24 0.21 normalized-hw32-vm25p-opt.opb.negationfix.opb
25 0.21 normalized-mps-v2-20-10-momentum2.opb
26 0.23 normalized-knapPI_12_1000_1000_3_-17136.opb
27 0.35 normalized-knapPI_1_500_10000_2_-399276.opb
28 0.71 normalized-cuww1.opb
29 1.15 normalized-knapPI_15_2000_1000_5_-50838.opb
30 1.45 normalized-prob7.opb
31 1.69 normalized-minisat25_6_3_3_ic.opb
32 1.75 normalized-bnatt350.opb
33 1.76 normalized-p0201.0.u.opb
34 1.92 normalized-minisat25_6_3_8_ic.opb
35 2.66 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
36 2.95 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
37 3.05 normalized-mps-v2-20-10-maros.opb
38 3.10 normalized-13array_diag_greater.opb
39 3.12 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
40 4.01 normalized-15array_diag_greater.opb
41 4.73 normalized-16arraycomm_teq_tvars_greater.opb
42 5.33 normalized-mps-v2-20-10-neos11.opb
43 7.31 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
44 9.22 normalized-Soccer-22-18-20-1_c24.opb
45 10.67 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
46 14.13 normalized-hw128-vm25p-dec.opb.negationfix.opb
47 15.74 normalized-knapPI_3_5000_1000_4_-199683.opb
48 16.39 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
49 18.73 normalized-hw256-vm25p-dec.opb.negationfix.opb
50 21.15 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
51 22.13 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
52 23.33 normalized-minisat15_5_3_3_ic.opb
53 24.53 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
54 25.61 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
55 27.45 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
56 28.73 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
57 41.39 normalized-opt-market-split_4_30_3.opb
58 42.42 normalized-ns1769397.opb
59 42.88 normalized-academictimetablesmall.0.s.opb
60 66.63 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
61 69.19 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
62 69.33 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
63 70.76 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
64 75.20 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
65 80.08 normalized-prob10.opb
66 85.59 normalized-16diag_spec_greater.opb
67 122.83 normalized-13array_ineq10.opb
68 147.40 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
69 154.58 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
70 155.00 normalized-cuww3.opb
71 164.04 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
72 169.89 normalized-prob5.opb
73 170.17 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
74 171.84 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
75 183.80 normalized-hw256-vm50p-dec.opb.negationfix.opb
76 192.02 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
77 294.55 normalized-prob4.opb
78 296.77 normalized-hw32-vm90p-opt.opb.negationfix.opb
79 303.34 normalized-TestScheduling-t030m10r05-1_c24.opb
80 332.76 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
81 506.79 normalized-22array_ineq8.opb
82 515.52 normalized-minisat15_4_4_4_mh_ic.opb
83 662.47 normalized-hw512-vm25p-dec.opb.negationfix.opb
84 812.78 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
85 832.65 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
86 975.71 normalized-hw256-vm75p-dec.opb.negationfix.opb
87 1037.39 normalized-WordGolf-4-ogd2008-50-0_c24.opb
88 1215.23 normalized-21array_ineq8.opb
89 1779.38 normalized-AverageAvoiding-20_c24.opb
90 1896.14 normalized-SolitairePattern-dec2-3-3-5.opb
91 2142.79 normalized-16array_alg_ineq5.opb
92 2568.99 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
93 2591.58 normalized-prob2.opb
94 2960.59 normalized-Cargo-24_c24.opb


==> data/runtime-counting.dat <==
1 0.01 normalized-9diag_spec_less.opb
2 0.01 normalized-mps-v2-20-10-nazareth.opb
3 0.02 normalized-9arraycomm_teq_tvars_greater.opb
4 0.02 normalized-factor-size=9-P=149-Q=509.opb
5 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
6 0.02 normalized-mps-v2-20-10-testprob.opb
7 0.03 normalized-knapPI_6_200_10000_5_-48992.opb
8 0.04 normalized-blast-floppy1-8.ucl.opb
9 0.04 normalized-factor-size=9-P=331-Q=379.opb
10 0.05 normalized-blast-tlan2.ucl.opb
11 0.05 normalized-factor-size=9-P=131-Q=277.opb
12 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
13 0.05 normalized-mps-v2-20-10-misc01.opb
14 0.05 normalized-prob6.opb
15 0.06 normalized-factor-size=9-P=71-Q=409.opb
16 0.08 normalized-cuww1.opb
17 0.08 normalized-factor-size=9-P=223-Q=383.opb
18 0.08 normalized-factor-size=9-P=229-Q=239.opb
19 0.09 normalized-factor-size=9-P=109-Q=419.opb
20 0.09 normalized-knapPI_11_1000_1000_5_-23276.opb
21 0.11 normalized-11array_diag_less.opb
22 0.11 normalized-mps-v2-20-10-qnet1_o.opb
23 0.13 normalized-knapPI_3_200_10000_5_-93992.opb
24 0.13 normalized-mps-v2-20-10-pilot.opb
25 0.18 normalized-mps-v2-20-10-momentum2.opb
26 0.20 normalized-knapPI_12_1000_1000_3_-17136.opb
27 0.28 normalized-hw32-vm25p-opt.opb.negationfix.opb
28 0.52 normalized-knapPI_1_500_10000_2_-399276.opb
29 0.65 normalized-prob2.opb
30 0.69 normalized-Soccer-22-18-20-1_c24.opb
31 0.90 normalized-knapPI_15_2000_1000_5_-50838.opb
32 1.19 normalized-bnatt350.opb
33 1.63 normalized-prob4.opb
34 1.73 normalized-p0201.0.u.opb
35 1.93 normalized-minisat25_6_3_3_ic.opb
36 1.94 normalized-minisat25_6_3_8_ic.opb
37 2.43 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
38 2.67 normalized-mps-v2-20-10-maros.opb
39 2.86 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
40 3.56 normalized-13array_diag_greater.opb
41 3.96 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
42 6.99 normalized-mps-v2-20-10-neos11.opb
43 7.93 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
44 8.28 normalized-15array_diag_greater.opb
45 16.99 normalized-knapPI_3_5000_1000_4_-199683.opb
46 17.52 normalized-hw128-vm25p-dec.opb.negationfix.opb
47 18.12 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
48 18.26 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
49 19.37 normalized-minisat15_5_3_3_ic.opb
50 20.75 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
51 21.83 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
52 24.23 normalized-ns1769397.opb
53 26.07 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
54 27.29 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
55 27.68 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
56 28.12 normalized-16array_diag_less.opb
57 30.30 normalized-prob7.opb
58 35.27 normalized-academictimetablesmall.0.s.opb
59 39.31 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
60 45.57 normalized-cuww5.opb
61 65.84 normalized-hw256-vm25p-dec.opb.negationfix.opb
62 66.82 normalized-opt-market-split_4_30_3.opb
63 69.89 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
64 70.85 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
65 72.90 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
66 73.18 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
67 77.69 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
68 86.47 normalized-16array_alg_ineq5.opb
69 104.34 normalized-13array_ineq10.opb
70 145.49 normalized-SolitairePattern-dec2-3-3-5.opb
71 150.84 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
72 155.33 normalized-cuww3.opb
73 164.22 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
74 165.80 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
75 179.29 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
76 179.99 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
77 219.31 normalized-21array_ineq8.opb
78 220.54 normalized-TestScheduling-t030m10r05-1_c24.opb
79 234.15 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
80 364.14 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
81 366.91 normalized-hw256-vm50p-dec.opb.negationfix.opb
82 611.73 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
83 669.08 normalized-hw256-vm75p-dec.opb.negationfix.opb
84 951.06 normalized-minisat15_4_4_4_mh_ic.opb
85 1109.96 normalized-prob1.opb
86 1144.26 normalized-hw32-vm90p-opt.opb.negationfix.opb
87 1564.03 normalized-hw512-vm25p-dec.opb.negationfix.opb
88 1744.96 normalized-WordGolf-4-ogd2008-50-0_c24.opb
89 2580.52 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
90 2790.76 normalized-AverageAvoiding-20_c24.opb
91 2912.20 normalized-prob5.opb
92 3121.94 normalized-Cargo-24_c24.opb


==> data/runtime-hybrid-0.8.dat <==
1 0.01 normalized-mps-v2-20-10-nazareth.opb
2 0.01 normalized-mps-v2-20-10-testprob.opb
3 0.02 normalized-9arraycomm_teq_tvars_greater.opb
4 0.02 normalized-factor-size=9-P=149-Q=509.opb
5 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
6 0.03 normalized-11array_diag_less.opb
7 0.03 normalized-9diag_spec_less.opb
8 0.03 normalized-prob6.opb
9 0.04 normalized-blast-floppy1-8.ucl.opb
10 0.04 normalized-factor-size=9-P=331-Q=379.opb
11 0.04 normalized-knapPI_6_200_10000_5_-48992.opb
12 0.05 normalized-factor-size=9-P=71-Q=409.opb
13 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
14 0.05 normalized-mps-v2-20-10-misc01.opb
15 0.06 normalized-blast-tlan2.ucl.opb
16 0.06 normalized-factor-size=9-P=109-Q=419.opb
17 0.06 normalized-factor-size=9-P=223-Q=383.opb
18 0.07 normalized-knapPI_11_1000_1000_5_-23276.opb
19 0.09 normalized-factor-size=9-P=131-Q=277.opb
20 0.09 normalized-factor-size=9-P=229-Q=239.opb
21 0.12 normalized-mps-v2-20-10-pilot.opb
22 0.14 normalized-mps-v2-20-10-qnet1_o.opb
23 0.15 normalized-knapPI_3_200_10000_5_-93992.opb
24 0.17 normalized-hw32-vm25p-opt.opb.negationfix.opb
25 0.18 normalized-mps-v2-20-10-momentum2.opb
26 0.20 normalized-knapPI_1_500_10000_2_-399276.opb
27 0.25 normalized-knapPI_12_1000_1000_3_-17136.opb
28 0.45 normalized-knapPI_15_2000_1000_5_-50838.opb
29 1.18 normalized-bnatt350.opb
30 1.23 normalized-p0201.0.u.opb
31 1.52 normalized-15array_diag_greater.opb
32 2.09 normalized-minisat25_6_3_8_ic.opb
33 2.18 normalized-minisat25_6_3_3_ic.opb
34 2.24 normalized-13array_diag_greater.opb
35 2.42 normalized-Soccer-22-18-20-1_c24.opb
36 2.75 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
37 2.79 normalized-mps-v2-20-10-maros.opb
38 2.97 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
39 3.80 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
40 5.85 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
41 6.75 normalized-hw128-vm25p-dec.opb.negationfix.opb
42 11.38 normalized-academictimetablesmall.0.s.opb
43 12.09 normalized-mps-v2-20-10-neos11.opb
44 13.67 normalized-knapPI_3_5000_1000_4_-199683.opb
45 14.58 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
46 16.15 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
47 16.84 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
48 20.96 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
49 21.42 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
50 21.70 normalized-16array_alg_ineq5.opb
51 23.43 normalized-13array_ineq10.opb
52 24.94 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
53 26.15 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
54 26.78 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
55 26.82 normalized-minisat15_5_3_3_ic.opb
56 26.90 normalized-ns1769397.opb
57 40.35 normalized-16arraycomm_teq_tvars_greater.opb
58 49.26 normalized-opt-market-split_4_30_3.opb
59 59.51 normalized-hw256-vm25p-dec.opb.negationfix.opb
60 61.34 normalized-prob7.opb
61 71.18 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
62 71.88 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
63 72.25 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
64 73.16 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
65 80.69 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
66 87.14 normalized-SolitairePattern-dec2-3-3-5.opb
67 128.03 normalized-prob4.opb
68 151.82 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
69 159.17 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
70 166.06 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
71 171.66 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
72 182.33 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
73 205.46 normalized-TestScheduling-t030m10r05-1_c24.opb
74 263.79 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
75 322.76 normalized-hw512-vm25p-dec.opb.negationfix.opb
76 387.54 normalized-prob2.opb
77 494.37 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
78 514.40 normalized-hw32-vm85p-opt.opb.negationfix.opb
79 565.07 normalized-prob5.opb
80 695.75 normalized-hw256-vm75p-dec.opb.negationfix.opb
81 930.29 normalized-hw256-vm85p-dec.opb.negationfix.opb
82 1120.12 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
83 1253.74 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
84 1438.03 normalized-minisat15_4_4_4_mh_ic.opb
85 1464.96 normalized-hw32-vm90p-opt.opb.negationfix.opb
86 1768.05 normalized-WordGolf-4-ogd2008-50-0_c24.opb
87 1781.94 normalized-cuww3.opb
88 1929.17 normalized-AverageAvoiding-20_c24.opb
89 2061.12 normalized-16diag_spec_greater.opb
90 2536.35 normalized-hw256-vm50p-dec.opb.negationfix.opb
91 2615.33 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
92 2722.29 normalized-Cargo-24_c24.opb
93 2795.79 normalized-prob10.opb


==> data/runtime-hybrid.dat <==
1 0.01 normalized-mps-v2-20-10-nazareth.opb
2 0.01 normalized-mps-v2-20-10-testprob.opb
3 0.02 normalized-9arraycomm_teq_tvars_greater.opb
4 0.02 normalized-9diag_spec_less.opb
5 0.02 normalized-factor-size=9-P=149-Q=509.opb
6 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
7 0.03 normalized-knapPI_6_200_10000_5_-48992.opb
8 0.03 normalized-prob6.opb
9 0.04 normalized-blast-floppy1-8.ucl.opb
10 0.04 normalized-factor-size=9-P=331-Q=379.opb
11 0.04 normalized-knapPI_9_5000_1000_1_-48768.opb
12 0.05 normalized-11array_diag_less.opb
13 0.05 normalized-blast-tlan2.ucl.opb
14 0.05 normalized-factor-size=9-P=71-Q=409.opb
15 0.05 normalized-mps-v2-20-10-misc01.opb
16 0.06 normalized-factor-size=9-P=223-Q=383.opb
17 0.07 normalized-factor-size=9-P=109-Q=419.opb
18 0.08 normalized-factor-size=9-P=229-Q=239.opb
19 0.08 normalized-mps-v2-20-10-pilot.opb
20 0.09 normalized-factor-size=9-P=131-Q=277.opb
21 0.09 normalized-knapPI_11_1000_1000_5_-23276.opb
22 0.11 normalized-mps-v2-20-10-qnet1_o.opb
23 0.13 normalized-knapPI_3_200_10000_5_-93992.opb
24 0.18 normalized-mps-v2-20-10-momentum2.opb
25 0.20 normalized-knapPI_1_500_10000_2_-399276.opb
26 0.27 normalized-knapPI_12_1000_1000_3_-17136.opb
27 0.34 normalized-hw32-vm25p-opt.opb.negationfix.opb
28 0.34 normalized-mps-v2-20-10-maros.opb
29 0.50 normalized-knapPI_15_2000_1000_5_-50838.opb
30 1.68 normalized-bnatt350.opb
31 2.01 normalized-p0201.0.u.opb
32 2.02 normalized-minisat25_6_3_3_ic.opb
33 2.13 normalized-minisat25_6_3_8_ic.opb
34 2.67 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
35 2.88 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
36 3.13 normalized-13array_diag_greater.opb
37 3.46 normalized-16array_diag_less.opb
38 3.74 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
39 4.18 normalized-16arraycomm_teq_tvars_greater.opb
40 4.59 normalized-15array_diag_greater.opb
41 6.32 normalized-13array_ineq10.opb
42 6.71 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
43 7.62 normalized-Soccer-22-18-20-1_c24.opb
44 9.20 normalized-mps-v2-20-10-neos11.opb
45 10.05 normalized-hw128-vm25p-dec.opb.negationfix.opb
46 12.93 normalized-knapPI_3_5000_1000_4_-199683.opb
47 13.65 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
48 14.48 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
49 15.66 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
50 18.31 normalized-hw256-vm25p-dec.opb.negationfix.opb
51 20.81 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
52 21.35 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
53 21.75 normalized-16array_alg_ineq5.opb
54 24.39 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
55 24.82 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
56 26.28 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
57 28.88 normalized-ns1769397.opb
58 30.13 normalized-minisat15_5_3_3_ic.opb
59 43.06 normalized-cuww4.opb
60 59.07 normalized-academictimetablesmall.0.s.opb
61 61.67 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
62 63.97 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
63 64.65 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
64 68.49 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
65 71.60 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
66 109.02 normalized-cuww3.opb
67 147.84 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
68 164.60 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
69 167.78 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
70 181.83 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
71 187.27 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
72 195.63 normalized-TestScheduling-t030m10r05-1_c24.opb
73 196.01 normalized-hw256-vm50p-dec.opb.negationfix.opb
74 283.47 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
75 305.64 normalized-opt-market-split_4_30_3.opb
76 333.46 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_inf.opb
77 368.87 normalized-prob2.opb
78 435.44 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
79 567.40 normalized-SolitairePattern-dec2-3-3-5.opb
80 830.01 normalized-prob7.opb
81 853.19 normalized-cuww1.opb
82 1114.74 normalized-hw256-vm85p-dec.opb.negationfix.opb
83 1115.04 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
84 1222.85 normalized-hw32-vm90p-opt.opb.negationfix.opb
85 1286.05 normalized-hw256-vm75p-dec.opb.negationfix.opb
86 1691.45 normalized-AverageAvoiding-20_c24.opb
87 2178.20 normalized-prob1.opb
88 2215.75 normalized-prob4.opb
89 2257.26 normalized-minisat15_4_4_4_mh_ic.opb
90 2275.57 normalized-WordGolf-4-ogd2008-50-0_c24.opb
91 2496.78 normalized-hw512-vm25p-dec.opb.negationfix.opb
92 2528.58 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
93 2571.56 normalized-Cargo-24_c24.opb
94 2801.34 normalized-ooo.ex.br.mem.Src1Valid_Src1ValidBar.ucl.opb
95 3170.59 normalized-prob5.opb
96 3496.59 normalized-prob10.opb


==> data/runtime-original.dat <==
1 0.01 normalized-mps-v2-20-10-nazareth.opb
2 0.01 normalized-mps-v2-20-10-testprob.opb
3 0.02 normalized-11array_diag_less.opb
4 0.02 normalized-9arraycomm_teq_tvars_greater.opb
5 0.02 normalized-9diag_spec_less.opb
6 0.02 normalized-factor-size=9-P=149-Q=509.opb
7 0.02 normalized-knapPI_3_50_1000_2_-1678.opb
8 0.03 normalized-blast-floppy1-8.ucl.opb
9 0.03 normalized-knapPI_6_200_10000_5_-48992.opb
10 0.03 normalized-prob6.opb
11 0.04 normalized-factor-size=9-P=331-Q=379.opb
12 0.04 normalized-mps-v2-20-10-misc01.opb
13 0.05 normalized-blast-tlan2.ucl.opb
14 0.05 normalized-knapPI_9_5000_1000_1_-48768.opb
15 0.06 normalized-factor-size=9-P=109-Q=419.opb
16 0.06 normalized-factor-size=9-P=223-Q=383.opb
17 0.06 normalized-factor-size=9-P=71-Q=409.opb
18 0.08 normalized-factor-size=9-P=131-Q=277.opb
19 0.08 normalized-factor-size=9-P=229-Q=239.opb
20 0.08 normalized-knapPI_11_1000_1000_5_-23276.opb
21 0.10 normalized-mps-v2-20-10-pilot.opb
22 0.11 normalized-mps-v2-20-10-qnet1_o.opb
23 0.12 normalized-knapPI_3_200_10000_5_-93992.opb
24 0.18 normalized-mps-v2-20-10-momentum2.opb
25 0.24 normalized-knapPI_12_1000_1000_3_-17136.opb
26 0.47 normalized-hw32-vm25p-opt.opb.negationfix.opb
27 0.59 normalized-knapPI_1_500_10000_2_-399276.opb
28 1.23 normalized-knapPI_15_2000_1000_5_-50838.opb
29 1.44 normalized-p0201.0.u.opb
30 1.89 normalized-mps-v2-20-10-maros.opb
31 1.92 normalized-16arraycomm_teq_tvars_greater.opb
32 2.34 normalized-cache-ibm-q-unbounded.Ih2arity.ucl.opb
33 2.40 normalized-minisat25_6_3_3_ic.opb
34 2.74 normalized-bnn_mnist_rot_16_label5_adversarial_norm_1.opb
35 3.07 normalized-bnn_mnist_rot_16_label5_adversarial_norm_inf.opb
36 3.41 normalized-bnatt350.opb
37 3.43 normalized-minisat25_6_3_8_ic.opb
38 6.50 normalized-bnn_mnist_7_label9_adversarial_norm_inf.opb
39 7.26 normalized-13array_diag_greater.opb
40 7.54 normalized-16array_diag_less.opb
41 8.43 normalized-mps-v2-20-10-neos11.opb
42 8.43 normalized-Soccer-22-18-20-1_c24.opb
43 9.77 normalized-hw128-vm25p-dec.opb.negationfix.opb
44 13.27 normalized-bnn_mnist_rot_16_label5_adversarial_norm_0.opb
45 15.70 normalized-knapPI_3_5000_1000_4_-199683.opb
46 16.26 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_inf.opb
47 18.40 normalized-bnn_mnist_back_image_32_label3_adversarial_norm_1.opb
48 18.93 normalized-16array_alg_ineq5.opb
49 18.96 normalized-prob7.opb
50 20.07 normalized-dbst_v30_e350_d15_mw10_3.opb.PB06.opb
51 20.58 normalized-dbst_v30_e350_d15_mw10_1.opb.PB06.opb
52 22.38 normalized-dbst_v30_e350_d15_mw10_9.opb.PB06.opb
53 23.64 normalized-dbst_v30_e350_d15_mw10_8.opb.PB06.opb
54 26.19 normalized-dbst_v30_e350_d15_mw10_2.opb.PB06.opb
55 26.19 normalized-ns1769397.opb
56 29.55 normalized-minisat15_5_3_3_ic.opb
57 37.65 normalized-academictimetablesmall.0.s.opb
58 60.07 normalized-dbst_v40_e600_d20_mw10_2.opb.PB06.opb
59 62.19 normalized-dbst_v40_e600_d20_mw10_0.opb.PB06.opb
60 63.21 normalized-dbst_v40_e600_d20_mw10_5.opb.PB06.opb
61 63.33 normalized-13array_ineq10.opb
62 64.75 normalized-hw256-vm25p-dec.opb.negationfix.opb
63 65.15 normalized-dbst_v40_e600_d20_mw10_9.opb.PB06.opb
64 69.70 normalized-dbst_v40_e600_d20_mw10_6.opb.PB06.opb
65 131.56 normalized-SolitairePattern-dec2-3-3-5.opb
66 139.74 normalized-dbst_v50_e1000_d25_mw10_3.opb.PB06.opb
67 160.08 normalized-dbst_v50_e1000_d25_mw10_6.opb.PB06.opb
68 167.80 normalized-dbst_v50_e1000_d25_mw10_1.opb.PB06.opb
69 169.52 normalized-dbst_v50_e1000_d25_mw10_9.opb.PB06.opb
70 172.48 normalized-dbst_v50_e1000_d25_mw10_5.opb.PB06.opb
71 196.57 normalized-hw256-vm50p-dec.opb.negationfix.opb
72 216.59 normalized-TestScheduling-t030m10r05-1_c24.opb
73 279.02 normalized-bnn_mnist_rot_8_label1_adversarial_norm_0.opb
74 366.37 normalized-prob4.opb
75 414.98 normalized-opt-market-split_4_30_3.opb
76 429.27 normalized-bnn_mnist_back_image_73_label5_adversarial_norm_1.opb
77 444.31 normalized-hw512-vm25p-dec.opb.negationfix.opb
78 492.94 normalized-cuww3.opb
79 504.98 normalized-cuww1.opb
80 661.34 normalized-prob1.opb
81 737.90 normalized-prob2.opb
82 817.55 normalized-WordGolf-4-ogd2008-50-0_c24.opb
83 1131.19 normalized-bnn_mnist_rot_8_label1_adversarial_norm_2.opb
84 1187.18 normalized-AverageAvoiding-20_c24.opb
85 1328.50 normalized-21array_ineq8.opb
86 1846.33 normalized-minisat15_4_4_4_mh_ic.opb
87 2221.99 normalized-prob10.opb
88 2454.98 normalized-prob5.opb
89 2608.00 normalized-factor-sizeN=240-sizeP=121-sizeQ=240-330229238.opb
90 2704.86 normalized-hw256-vm75p-dec.opb.negationfix.opb
91 2852.75 normalized-ooo.ex.br.mem.Src1Valid_Src1ValidBar.ucl.opb

